The Ray Tracing Analytical Solution within the RAMOD framework. The case of a Gaia-like observer

This paper presents the analytical solution of the inverse ray tracing problem for photons emitted by a star and collected by an observer located in the gravitational field of the Solar System. This solution has been conceived to suit the accuracy achievable by the ESA Gaia satellite (launched on December 19, 2013) consistently with the measurement protocol in General relativity adopted within the RAMOD framework. Aim of this study is to provide a general relativistic tool for the science exploitation of such a revolutionary mission, whose main goal is to trace back star directions from within our local curved space-time, therefore providing a three-dimensional map of our Galaxy. The results are useful for a thorough comparison and cross-checking validation of what already exists in the field of Relativistic Astrometry. Moreover, the analytical solutions presented here can be extended to model other measurements that require the same order of accuracy expected for Gaia.

==> agsm.bst.txt <==
% BibTeX standard bibliography style `agsm' (one of the harvard family)
	% version 0.99a for BibTeX versions 0.99a or later, LaTeX version 2.09.
	% Copyright (C) 1991, all rights reserved.
	% Copying of this file is authorized only if either
	% (1) you make absolutely no changes to your copy, including name, or
	% (2) if you do make changes, you name it something other than
	% btxbst.doc, plain.bst, unsrt.bst, alpha.bst, abbrv.bst, agsm.bst,
        % dcu.bst or kluwer.bst.
	% This restriction helps ensure that all standard styles are identical.
	% The file harvard.tex has the documentation for this style.

% ACKNOWLEDGEMENT:
%   This document is a modified version of alpha.bst to which it owes much of
%   its functionality.

% AUTHOR
%   Peter Williams, Key Centre for Design Quality, Sydney University
%   e-mail: peterw@archsci.arch.su.oz.au

ENTRY
  { address
    author
    booktitle
    chapter
    edition
    editor
    howpublished
    institution
    journal
    key
    month
    note
    number
    organization
    pages
    publisher
    school
    series
    title
    type
    URL
    volume
    year
  }
  { field.used etal.allowed etal.required} %%%XXX change
  { extra.label sort.label list.year }

INTEGERS { output.state before.all mid.sentence after.sentence after.block }

FUNCTION {init.state.consts}
{ #0 'before.all :=
  #1 'mid.sentence :=
  #2 'after.sentence :=
  #3 'after.block :=
}

STRINGS { s t f }

FUNCTION {output.nonnull}
{ 's :=
  output.state mid.sentence =
    { ", " * write$ }
    { output.state after.block =
	{ add.period$ write$
	  newline$
	  "\newblock " write$
	}
	{ output.state before.all =
	    'write$
	    { add.period$ " " * write$ }
	  if$
	}
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}

FUNCTION {output}
{ duplicate$ empty$
    'pop$
    'output.nonnull
  if$
}

FUNCTION {output.check}
{ 't :=
  duplicate$ empty$
    { pop$ "empty " t * " in " * cite$ * warning$ }
    'output.nonnull
  if$
}

FUNCTION {item.check}
{ 't :=
  empty$
    { "empty " t * " in " * cite$ * warning$ }
    { skip$ }
  if$
}

FUNCTION {fin.entry}
{ add.period$
  write$
  newline$
}

FUNCTION {new.block}
{ output.state before.all =
    'skip$
    { after.block 'output.state := }
  if$
}

FUNCTION {not}
{   { #0 }
    { #1 }
  if$
}

FUNCTION {and}
{   'skip$
    { pop$ #0 }
  if$
}

FUNCTION {or}
{   { pop$ #1 }
    'skip$
  if$
}

FUNCTION {field.or.null}
{ duplicate$ empty$
    { pop$ "" }
    'skip$
  if$
}

FUNCTION {emphasize}
{ duplicate$ empty$
    { pop$ "" }
    { "{\em " swap$ * "}" * }
  if$
}

FUNCTION {embolden}
{ duplicate$ empty$
    { pop$ "" }
    { "{\bf " swap$ * "}" * }
  if$
}

FUNCTION {quote}
{ duplicate$ empty$
    { pop$ "" }
    { "`" swap$ * "'" * }
  if$
}

FUNCTION {write.url}
{ URL empty$
    { skip$ }
    { "\newline\harvardurl{" URL * "}" * write$ newline$ }
  if$
}

INTEGERS { nameptr namesleft numnames }

FUNCTION {format.names}
{ 's :=
  'f :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { s nameptr f format.name$ 't :=
      nameptr #1 >
	{ namesleft #1 >
	    { ", " * t * }
	    { t "others" =
		{ " et~al." * }
		{ " \harvardand\ " * t * }
	      if$
	    }
	  if$
	}
	't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

FUNCTION {format.authors}
{ author empty$
    { "" }
    { "{vv~}{ll}{, jj}{, f.}" author format.names }
  if$
}

FUNCTION {format.editors}
{ editor empty$
    { "" }
    { "{vv~}{ll}{, jj}{, f.}" editor format.names
      editor num.names$ #1 >
	{ ", eds" * }
	{ ", ed." * }
      if$
    }
  if$
}

FUNCTION {format.editors.reverse}
{ editor empty$
    { "" }
    { "{f.~}{vv~}{ll}{, jj}" editor format.names
      editor num.names$ #1 >
	{ ", eds" * }
	{ ", ed." * }
      if$
    }
  if$
}

FUNCTION {format.title}
{ title empty$
    { "" }
    { title "t" change.case$ }
  if$
}

FUNCTION {n.dashify}
{ 't :=
  ""
    { t empty$ not }
    { t #1 #1 substring$ "-" =
	{ t #1 #2 substring$ "--" = not
	    { "--" *
	      t #2 global.max$ substring$ 't :=
	    }
	    {   { t #1 #1 substring$ "-" = }
		{ "-" *
		  t #2 global.max$ substring$ 't :=
		}
	      while$
	    }
	  if$
	}
	{ t #1 #1 substring$ *
	  t #2 global.max$ substring$ 't :=
	}
      if$
    }
  while$
}

FUNCTION {format.btitle}
{ title emphasize
}

FUNCTION {tie.or.space.connect}
{ duplicate$ text.length$ #3 <
    { "~" }
    { " " }
  if$
  swap$ * *
}

FUNCTION {either.or.check}
{ empty$
    'pop$
    { "can't use both " swap$ * " fields in " * cite$ * warning$ }
  if$
}

FUNCTION {format.bvolume}
{ volume empty$
    { "" }
    { "Vol." volume tie.or.space.connect
      series empty$
	'skip$
	{ " of " * series emphasize * }
      if$
      "volume and number" number either.or.check
    }
  if$
}

FUNCTION {format.number.series}
{ volume empty$
    { number empty$
	{ series field.or.null }
	{ output.state mid.sentence =
	    { "number" }
	    { "Number" }
	  if$
	  number tie.or.space.connect
	  series empty$
	    { "there's a number but no series in " cite$ * warning$ }
	    { " {\em in} " * series quote * }
	  if$
	}
      if$
    }
    { "" }
  if$
}

FUNCTION {format.edition}
{ edition empty$
    { "" }
    { output.state mid.sentence =
	{ edition "l" change.case$ " edn" * }
	{ edition "t" change.case$ " edn" * }
      if$
    }
  if$
}

INTEGERS { multiresult }

FUNCTION {multi.page.check}
{ 't :=
  #0 'multiresult :=
    { multiresult not
      t empty$ not
      and
    }
    { t #1 #1 substring$
      duplicate$ "-" =
      swap$ duplicate$ "," =
      swap$ "+" =
      or or
	{ #1 'multiresult := }
	{ t #2 global.max$ substring$ 't := }
      if$
    }
  while$
  multiresult
}

FUNCTION {format.pages}
{ pages empty$
    { "" }
    { pages multi.page.check
	{ "pp.~" pages n.dashify * }
	{ "p.~" pages * }
      if$
    }
  if$
}

FUNCTION {format.vol.num.pages}
{ volume embolden field.or.null
  number empty$
    'skip$
    { "(" number * ")" * *
      volume empty$
	{ "there's a number but no volume in " cite$ * warning$ }
	'skip$
      if$
    }
  if$
  pages empty$
    'skip$
    { duplicate$ empty$
	{ pop$ format.pages }
	{ ",~" * pages n.dashify * }
      if$
    }
  if$
}

FUNCTION {format.chapter.pages}
{ chapter empty$
    'format.pages
    { type empty$
	{ "chapter" }
	{ type "l" change.case$ }
      if$
      chapter tie.or.space.connect
      pages empty$
	'skip$
	{ ", " * format.pages * }
      if$
    }
  if$
}

FUNCTION {format.in.ed.booktitle}
{ booktitle empty$
    { "" }
    { editor empty$
	{ "{\em in} " booktitle quote * }
	{ "{\em in} " format.editors.reverse * ", " * booktitle quote * }
      if$
    }
  if$
}

FUNCTION {empty.misc.check}
{ author empty$ title empty$ howpublished empty$
  month empty$ year empty$ note empty$
  and and and and and
  key empty$ not and
    { "all relevant fields are empty in " cite$ * warning$ }
    'skip$
  if$
}

FUNCTION {format.thesis.type}
{ type empty$
    'skip$
    { pop$
      type "t" change.case$
    }
  if$
}

FUNCTION {format.tr.number}
{ type empty$
    { "Technical Report" }
    'type
  if$
  number empty$
    { "t" change.case$ }
    { number tie.or.space.connect }
  if$
}

FUNCTION {format.article.crossref}
{ key empty$
    { journal empty$
	{ "need key or journal for " cite$ * " to crossref " * crossref *
	  warning$
	  ""
	}
	{ "in {\em " journal * "\/} \cite{" * crossref * "}" *}
      if$
    }
    { "{\em in} \citeasnoun{" crossref * "}" * }
  if$
 
}

FUNCTION {format.book.crossref}
{ volume empty$
    { "empty volume in " cite$ * "'s crossref of " * crossref * warning$
      "in "
    }
    { "Vol." volume tie.or.space.connect
      " of " *
    }
  if$
  editor empty$
  editor field.or.null author field.or.null =
  or
    { key empty$
	{ series empty$
	    { "need editor, key, or series for " cite$ * " to crossref " *
	      crossref * warning$
	      "" *
	    }
	    { "{\em " * series * "\/} \cite{" * crossref * "}" *}
	  if$
	}
	{ " \citeasnoun{" * crossref * "}" * }
      if$
    }
    { " \citeasnoun{" * crossref * "}" * }
  if$
}

FUNCTION {format.incoll.inproc.crossref}
{ editor empty$
  editor field.or.null author field.or.null =
  or
    { key empty$
	{ booktitle empty$
	    { "need editor, key, or booktitle for " cite$ * " to crossref " *
	      crossref * warning$
	      ""
	    }
	    { "in {\em " booktitle * "\/}" * " \cite{" * crossref * "}" *}
	  if$
	}
	{ "{\em in} \citeasnoun{" crossref * "}" * }
      if$
    }
    { "{\em in} \citeasnoun{" crossref * "}" * }
  if$
  
}

INTEGERS { len }

FUNCTION {chop.word}
{ 's :=
  'len :=
  s #1 len substring$ =
    { s len #1 + global.max$ substring$ }
    's
  if$
}

INTEGERS { ind tsslen }

STRINGS { tss ret rss istr }

FUNCTION {replace.substring}{
  'rss :=
  'tss :=
  'istr :=
  "" 'ret :=
  tss text.length$ 'tsslen :=
  #1 'ind :=
    { istr ind tsslen substring$ "" = not }
    { istr ind tsslen substring$ tss =
        { ret rss * 'ret :=
          ind tsslen + 'ind :=
        }
        { ret istr ind #1 substring$ * 'ret :=
          ind #1 + 'ind :=
        }
      if$
    }
  while$
  ret
}

FUNCTION {format.lab.names.abbr}
{ 's :=
  s num.names$ 'numnames :=
  numnames #1 >
    { numnames #2 >
	{ s #1 "{vv~}{ll}" format.name$ " et~al." * }
	{ s #2 "{ff }{vv }{ll}{ jj}" format.name$ "others" =
            { s #1 "{vv~}{ll}" format.name$ " et~al." * }
	    { s #1 "{vv~}{ll}" format.name$ " \harvardand\ " *
              s #2 "{vv~}{ll}" format.name$ * 
            }
          if$
        }
      if$
    }
    { s #1 "{vv~}{ll}" format.name$ }
  if$
}

FUNCTION {format.lab.names.full}
{ 's :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { s nameptr "{vv~}{ll}" format.name$ 't :=
      nameptr #1 >
	{ namesleft #1 >
	    { ", " * t * }
	    { t "others" =
		{ " et~al." * }
		{ " \harvardand\ " * t * }
	      if$
	    }
	  if$
	}
	't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

INTEGERS { author.field editor.field organization.field title.field key.field }

FUNCTION {init.field.constants}
{ #0 'author.field :=
  #1 'editor.field :=
  #2 'organization.field :=
  #3 'title.field :=
  #4 'key.field :=
}

FUNCTION {make.list.label}
{ author.field field.used =
    { format.authors }
    { editor.field field.used =
        { format.editors }
        { organization.field field.used =
            { "The " #4 organization chop.word #3 text.prefix$ }
            { title.field field.used =
                { format.btitle }
                { key.field field.used =
                    { key #3 text.prefix$ }
                    { "Internal error :001 on " cite$ * " label" * warning$ }
                  if$
                }
              if$
            }
          if$
        }
      if$
    }
  if$
}

FUNCTION {make.full.label}
{ author.field field.used =
    { author format.lab.names.full }
    { editor.field field.used =
        { editor format.lab.names.full }
        { organization.field field.used =
            { "The " #4 organization chop.word #3 text.prefix$ }
            { title.field field.used =
                { format.btitle }
                { key.field field.used =
                    { key #3 text.prefix$ }
                    { "Internal error :001 on " cite$ * " label" * warning$ }
                  if$
                }
              if$
            }
          if$
        }
      if$
    }
  if$
}

FUNCTION {make.abbr.label} %%%XXX change
{
  etal.allowed
    { author.field field.used =
        { author format.lab.names.abbr }
        { editor.field field.used =
            { editor format.lab.names.abbr }
            { organization.field field.used =
                { "The " #4 organization chop.word #3 text.prefix$ }
                { title.field field.used =
                    { format.btitle }
                    { key.field field.used =
                        { key #3 text.prefix$ }
                        {"Internal error :001 on " cite$ * " label" * warning$ }
                      if$
                    }
                  if$
                }
              if$
            }
          if$
        }
      if$
    }
    { make.full.label }
  if$
}

FUNCTION {output.bibitem}
{ newline$
  etal.allowed        %%%XXX change
  etal.required
  and
    {
      "\harvarditem[" write$
      make.abbr.label write$
      "]{" write$
    }
    {
      "\harvarditem{" write$
    }
  if$
  make.full.label write$
  "}{" write$
  list.year write$
  "}{" write$
  cite$ write$
  "}" write$
  newline$
  ""
  before.all 'output.state :=
}

FUNCTION {list.label.output}
{ make.list.label " " * write$
}

FUNCTION {article}
{ output.bibitem
  list.label.output
  " \harvardyearleft " list.year * "\harvardyearright " * output.nonnull
  author "author" item.check
  title.field field.used =
    { skip$ }
    { format.title quote "title" output.check }
  if$
  crossref missing$
    { journal emphasize "journal" duplicate$ item.check
      " " * format.vol.num.pages * output
    }
    { format.article.crossref output.nonnull
      format.pages output
    }
  if$
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {book}
{ output.bibitem
  list.label.output
  " \harvardyearleft " list.year * "\harvardyearright " * output.nonnull
  author empty$
    { editor "author and editor" item.check }
    { crossref missing$
	{ "author and editor" editor either.or.check }
	'skip$
      if$
    }
  if$
  title.field field.used =
    { skip$ }
    { format.btitle "title" output.check }
  if$
  crossref missing$
    { format.bvolume output
      format.number.series output
      format.edition output
      publisher "publisher" output.check
      address output
    }
    { format.book.crossref output.nonnull
      format.edition output
    }
  if$
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {booklet}
{ output.bibitem
  list.label.output
  " \harvardyearleft " list.year * "\harvardyearright " * output.nonnull
  title.field field.used =
    { skip$ }
    { format.title quote "title" output.check }
  if$
  howpublished output
  address output
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {inbook}
{ output.bibitem
  list.label.output
  " \harvardyearleft " list.year * "\harvardyearright " * output.nonnull
  author empty$
    { editor "author and editor" item.check }
    { crossref missing$
	{ "author and editor" editor either.or.check }
	'skip$
      if$
    }
  if$
  title.field field.used =
    { skip$ }
    { format.btitle "title" output.check }
  if$
  crossref missing$
    { format.bvolume output
      format.number.series output
      format.edition output
      publisher "publisher" output.check
      address output
    }
    { format.book.crossref output.nonnull
      format.edition output
    }
  if$
  format.chapter.pages "chapter and pages" output.check
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {incollection}
{ output.bibitem
  list.label.output
  " \harvardyearleft " list.year * "\harvardyearright " * output.nonnull
  title.field field.used =
    { skip$ }
    { format.title "title" output.check }
  if$
  author "author" item.check
  crossref missing$
    { format.in.ed.booktitle "booktitle" output.check
      format.edition output
      format.bvolume output
      format.number.series output
      publisher "publisher" output.check
      address output
    }
    { format.incoll.inproc.crossref output.nonnull
    }
  if$
  format.chapter.pages output
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {inproceedings}
{ output.bibitem
  list.label.output
  " \harvardyearleft " list.year * "\harvardyearright " * output.nonnull
  title.field field.used =
    { skip$ }
    { format.title "title" output.check }
  if$
  author "author" item.check
  crossref missing$
    { format.in.ed.booktitle "booktitle" output.check
      format.bvolume output
      format.number.series output
      address empty$
	{ organization output
	  publisher output
	}
	{ organization output
	  publisher output
          address output.nonnull
 	}
      if$
    }
    { format.incoll.inproc.crossref output.nonnull
    }
  if$
  format.pages output
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {conference} { inproceedings }

FUNCTION {manual}
{ output.bibitem
  list.label.output
  " \harvardyearleft " list.year * "\harvardyearright " * output.nonnull
  title.field field.used =
    { skip$ }
    { format.btitle "title" output.check }
  if$
  format.edition output
  author empty$
    { organization empty$
	{ address output }
	'skip$
      if$
    }
    { organization output
      address output
    }
  if$
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {mastersthesis}
{ output.bibitem
  list.label.output
  " \harvardyearleft " list.year * "\harvardyearright " * output.nonnull
  author "author" item.check
  title.field field.used =
    { skip$ }
    { format.title "title" output.check }
  if$
  "Master's thesis" format.thesis.type output.nonnull
  school "school" output.check
  address output
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {misc}
{ output.bibitem
  list.label.output
  " \harvardyearleft " list.year * "\harvardyearright " * output.nonnull
  title.field field.used =
    { skip$ }
    { format.title quote output }
  if$
  howpublished output
  new.block
  note output
  fin.entry
  write.url
  empty.misc.check
}

FUNCTION {phdthesis}
{ output.bibitem
  list.label.output
  " \harvardyearleft " list.year * "\harvardyearright " * output.nonnull
  author "author" item.check
  title.field field.used =
    { skip$ }
    { title "title" output.check }
  if$
  "PhD thesis" format.thesis.type output.nonnull
  school "school" output.check
  address output
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {proceedings}
{ output.bibitem
  list.label.output
  " \harvardyearleft " list.year * "\harvardyearright " * output.nonnull
  title.field field.used =
    { skip$ }
    { format.btitle "title" output.check }
  if$
  format.bvolume output
  format.number.series output
  address empty$
    { editor empty$
	{ skip$ }
	{ organization output
	}
      if$
      publisher output
    }
    { editor empty$
	'skip$
	{ organization output }
      if$
      publisher output
      address output.nonnull
    }
  if$
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {techreport}
{ output.bibitem
  list.label.output
  " \harvardyearleft " list.year * "\harvardyearright " * output.nonnull
  author "author" item.check
  title.field field.used =
    { skip$ }
    { format.title "title" output.check }
  if$
  format.tr.number output.nonnull
  institution "institution" output.check
  address output
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {unpublished}
{ output.bibitem
  list.label.output
  " \harvardyearleft " list.year * "\harvardyearright " * output.nonnull
  author "author" item.check
  title.field field.used =
    { skip$ }
    { format.title "title" output.check }
  if$
  new.block
  note "note" output.check
  fin.entry
  write.url
}

FUNCTION {default.type} { misc }

MACRO {jan} {"January"}

MACRO {feb} {"February"}

MACRO {mar} {"March"}

MACRO {apr} {"April"}

MACRO {may} {"May"}

MACRO {jun} {"June"}

MACRO {jul} {"July"}

MACRO {aug} {"August"}

MACRO {sep} {"September"}

MACRO {oct} {"October"}

MACRO {nov} {"November"}

MACRO {dec} {"December"}

MACRO {acmcs} {"ACM Computing Surveys"}

MACRO {acta} {"Acta Informatica"}

MACRO {cacm} {"Communications of the ACM"}

MACRO {ibmjrd} {"IBM Journal of Research and Development"}

MACRO {ibmsj} {"IBM Systems Journal"}

MACRO {ieeese} {"IEEE Transactions on Software Engineering"}

MACRO {ieeetc} {"IEEE Transactions on Computers"}

MACRO {ieeetcad}
 {"IEEE Transactions on Computer-Aided Design of Integrated Circuits"}

MACRO {ipl} {"Information Processing Letters"}

MACRO {jacm} {"Journal of the ACM"}

MACRO {jcss} {"Journal of Computer and System Sciences"}

MACRO {scp} {"Science of Computer Programming"}

MACRO {sicomp} {"SIAM Journal on Computing"}

MACRO {tocs} {"ACM Transactions on Computer Systems"}

MACRO {tods} {"ACM Transactions on Database Systems"}

MACRO {tog} {"ACM Transactions on Graphics"}

MACRO {toms} {"ACM Transactions on Mathematical Software"}

MACRO {toois} {"ACM Transactions on Office Information Systems"}

MACRO {toplas} {"ACM Transactions on Programming Languages and Systems"}

MACRO {tcs} {"Theoretical Computer Science"}

READ

EXECUTE {init.field.constants}

FUNCTION {sortify}
{ purify$
  "l" change.case$
}

FUNCTION {sortify.names}
{ " \harvardand\ " " " replace.substring
  " et~al." " zzz" replace.substring
  sortify
}

FUNCTION {author.key.label}
{ author empty$
    { key empty$
	{ title.field 'field.used := }
	{ key.field 'field.used := }
      if$
    }
    { author.field 'field.used := }
  if$
}

FUNCTION {author.editor.key.label}
{ author empty$
    { editor empty$
	{ key empty$
	    { title.field 'field.used := }
	    { key.field 'field.used := }
	  if$
  	}
	{ editor.field 'field.used := }
      if$
    }
    { author.field 'field.used := }
  if$
}

FUNCTION {author.key.organization.label}
{ author empty$
    { key empty$
	{ organization empty$
	    { title.field 'field.used := }
	    { organization.field 'field.used := }
	  if$
	}
	{ key.field 'field.used := }
      if$
    }
    { author.field 'field.used := }
  if$
}

FUNCTION {editor.key.organization.label}
{ editor empty$
    { key empty$
	{ organization empty$
	    { title.field 'field.used := }
	    { organization.field 'field.used := }
	  if$
	}
	{ key.field 'field.used := }
      if$
    }
    { editor.field 'field.used := }
  if$
}

FUNCTION {sort.format.title}
{ 't :=
  "A " #2
    "An " #3
      "The " #4 t chop.word
    chop.word
  chop.word
  sortify
  #1 global.max$ substring$
}

FUNCTION {calc.label} %%%XXX change
{ make.abbr.label
  title.field field.used =
    { sort.format.title }
    { sortify.names }
  if$
  year field.or.null purify$ #-1 #4 substring$ sortify
  *
  'sort.label :=
}

FUNCTION {preliminaries} %%%XXX change
{ type$ "book" =
  type$ "inbook" =
  or
    'author.editor.key.label
    { type$ "proceedings" =
	'editor.key.organization.label
	{ type$ "manual" =
	    'author.key.organization.label
	    'author.key.label
	  if$
	}
      if$
    }
  if$
  author.field field.used = %%%XXX change
    {
      author num.names$ #2 >
        { #1 }
        { #0 }
      if$
      'etal.required :=
    }
    {
      editor.field field.used = 
        {
          editor num.names$ #2 >
            { #1 }
            { #0 }
          if$
        }
        { #0 }
      if$
      'etal.required :=
    }
  if$
  #1 'etal.allowed :=
}

FUNCTION {first.presort}
{ calc.label
  sort.label
  title.field field.used =
    { skip$ }
    { "    "
      *
      make.list.label sortify.names
      *
      "    "
      *
      title field.or.null
      sort.format.title
      *
    }
  if$
  #1 entry.max$ substring$
  'sort.key$ :=
}

ITERATE {preliminaries}

ITERATE {first.presort}

SORT

STRINGS { last.sort.label next.extra last.full.label}

INTEGERS { last.extra.num last.etal.allowed}

FUNCTION {initialize.confusion}
{ #0 int.to.chr$ 'last.sort.label :=
  #0 int.to.chr$ 'last.full.label :=
  #1 'last.etal.allowed :=
}

FUNCTION {confusion.pass}
{ last.sort.label sort.label =
    { last.etal.allowed 
        { last.full.label make.full.label sortify.names =
            { skip$ }
            { #0 'etal.allowed :=
              #0 'last.etal.allowed :=
            }
          if$
        }
        { #0 'etal.allowed := }
      if$
    }
    { sort.label 'last.sort.label :=
      make.full.label sortify.names 'last.full.label :=
      #1 'last.etal.allowed :=
    }
  if$
}

EXECUTE {initialize.confusion}

ITERATE {confusion.pass}

EXECUTE {initialize.confusion}

REVERSE {confusion.pass}

FUNCTION {initialize.last.extra.num}
{ #0 int.to.chr$ 'last.sort.label :=
  "" 'next.extra :=
  #0 'last.extra.num :=
}

FUNCTION {forward.pass}
{ last.sort.label sort.label =
    { last.extra.num #1 + 'last.extra.num :=
      last.extra.num int.to.chr$ 'extra.label :=
    }
    { "a" chr.to.int$ 'last.extra.num :=
      "" 'extra.label :=
      sort.label 'last.sort.label :=
    }
  if$
}

FUNCTION {reverse.pass}
{ next.extra "b" =
    { "a" 'extra.label := }
    'skip$
  if$
  year empty$
    { "n.d." extra.label emphasize * 'list.year := }
    { year extra.label emphasize * 'list.year := }
  if$
  extra.label 'next.extra :=
}

ITERATE {first.presort}

SORT

EXECUTE {initialize.last.extra.num}

ITERATE {forward.pass}

REVERSE {reverse.pass}

FUNCTION {second.presort}
{ make.list.label
  title.field field.used =
    { sort.format.title }
    { sortify.names }
  if$
  "    "
  *
  list.year field.or.null sortify
  *
  "    "
  *
  title.field field.used =
    { skip$ }
    { title field.or.null
      sort.format.title
      *
    }
  if$
  #1 entry.max$ substring$
  'sort.key$ :=
}

ITERATE {second.presort}

SORT

FUNCTION {begin.bib}
{ preamble$ empty$
    'skip$
    { "\harvardpreambledefs{%" write$ newline$
      preamble$ write$ "}" write$ newline$
      "\harvardpreambletext{%" write$ newline$
      preamble$ write$ "}" write$ newline$ }
  if$
  "\begin{thebibliography}{xx}" write$ newline$
}

EXECUTE {begin.bib}

EXECUTE {init.state.consts}

ITERATE {call.type$}

FUNCTION {end.bib}
{ newline$
  "\end{thebibliography}" write$ newline$
}

EXECUTE {end.bib}


==> apsr.bst.txt <==
% BibTeX standard bibliography style `apsr' (one of the harvard family)
	% version 0.99a for BibTeX versions 0.99a or later, LaTeX version 2.09.
	% Copyright (C) 1991, all rights reserved.
	% Copying of this file is authorized only if either
	% (1) you make absolutely no changes to your copy, including name, or
	% (2) if you do make changes, you name it something other than
	% btxbst.doc, plain.bst, unsrt.bst, alpha.bst, abbrv.bst, agsm.bst,
        % dcu.bst or kluwer.bst, jmr.bst, apsr.bst.
	% This restriction helps ensure that all standard styles are identical.
	% The file harvard.tex has the documentation for this style.

% ACKNOWLEDGEMENT:
%   This document is a modified version of alpha.bst to which it owes much of
%   its functionality.

% AUTHOR
%   Peter Williams, Key Centre for Design Quality, Sydney University
%   e-mail: peterw@archsci.arch.su.oz.au

ENTRY
  { address
    author
    booktitle
    chapter
    edition
    editor
    howpublished
    institution
    journal
    key
    month
    note
    number
    organization
    pages
    publisher
    school
    series
    title
    type
    URL
    volume
    year
  }
  { field.used etal.allowed etal.required} %%%XXX change
  { extra.label sort.label list.year }

INTEGERS { output.state before.all mid.sentence after.sentence after.block }

FUNCTION {init.state.consts}
{ #0 'before.all :=
  #1 'mid.sentence :=
  #2 'after.sentence :=
  #3 'after.block :=
}

STRINGS { s t f }

FUNCTION {output.nonnull}
{ 's :=
  output.state mid.sentence =
    { " " * write$ }
    { output.state after.block =
	{ add.period$ write$
	  newline$
	  "\newblock " write$
	}
	{ output.state before.all =
	    'write$
	    { add.period$ " " * write$ }
	  if$
	}
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}

FUNCTION {output}
{ duplicate$ empty$
    'pop$
    'output.nonnull
  if$
}

FUNCTION {output.check}
{ 't :=
  duplicate$ empty$
    { pop$ "empty " t * " in " * cite$ * warning$ }
    'output.nonnull
  if$
}

FUNCTION {item.check}
{ 't :=
  empty$
    { "empty " t * " in " * cite$ * warning$ }
    { skip$ }
  if$
}

FUNCTION {fin.entry}
{ add.period$
  write$
  newline$
}

FUNCTION {new.block}
{ output.state before.all =
    'skip$
    { after.block 'output.state := }
  if$
}

FUNCTION {not}
{   { #0 }
    { #1 }
  if$
}

FUNCTION {and}
{   'skip$
    { pop$ #0 }
  if$
}

FUNCTION {or}
{   { pop$ #1 }
    'skip$
  if$
}

FUNCTION {field.or.null}
{ duplicate$ empty$
    { pop$ "" }
    'skip$
  if$
}

FUNCTION {emphasize}
{ duplicate$ empty$
    { pop$ "" }
    { "{\em " swap$ * "}" * }
  if$
}

FUNCTION {embolden}
{ duplicate$ empty$
    { pop$ "" }
    { "{\bf " swap$ * "}" * }
  if$
}

FUNCTION {quote}
{ duplicate$ empty$
    { pop$ "" }
    { "``" swap$ * "''" * }
  if$
}

FUNCTION {write.url}
{ URL empty$
    { skip$ }
    { "\newline\harvardurl{" URL * "}" * write$ newline$ }
  if$
}

INTEGERS { nameptr namesleft numnames }

FUNCTION {format.rem.names}
{ 's :=
  'f :=
  #2 'nameptr :=
  s num.names$ 'numnames :=
  numnames #1 - 'namesleft :=
    { namesleft #0 > }
    { s nameptr f format.name$ 't :=
      nameptr #1 >
	{ namesleft #1 >
	    { ", " * t * }
	    { t "others" =
		{ " et~al." * }
		{ " \harvardand\ " * t * }
	      if$
	    }
	  if$
	}
	't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

FUNCTION {format.authors}
{ author empty$
    { "" }
    { author #1 "{vv~}{ll}{, jj}{, ff}" format.name$
      "{ff }{vv~}{ll}{, jj}" author format.rem.names
    }
  if$
}

FUNCTION {format.editors}
{ editor empty$
    { "" }
    { editor #1 "{vv~}{ll}{, jj}{, ff}" format.name$
      "{ff }{vv~}{ll}{, jj}" editor format.rem.names
      editor num.names$ #1 >
	{ ", eds" * }
	{ ", ed." * }
      if$
    }
  if$
}

FUNCTION {format.editors.reverse}
{ editor empty$
    { "" }
    { ", ed. "
      editor #1 "{ff }{vv~}{ll}{, jj}" format.name$ *
      "{ff }{vv~}{ll}{, jj}" editor format.rem.names
    }
  if$
}

FUNCTION {format.title}
{ title empty$
    { "" }
    { title add.period$ }
  if$
}

FUNCTION {n.dashify}
{ 't :=
  ""
    { t empty$ not }
    { t #1 #1 substring$ "-" =
	{ t #1 #2 substring$ "--" = not
	    { "--" *
	      t #2 global.max$ substring$ 't :=
	    }
	    {   { t #1 #1 substring$ "-" = }
		{ "-" *
		  t #2 global.max$ substring$ 't :=
		}
	      while$
	    }
	  if$
	}
	{ t #1 #1 substring$ *
	  t #2 global.max$ substring$ 't :=
	}
      if$
    }
  while$
}

FUNCTION {format.btitle}
{ title emphasize
}

FUNCTION {tie.or.space.connect}
{ duplicate$ text.length$ #3 <
    { "~" }
    { " " }
  if$
  swap$ * *
}

FUNCTION {either.or.check}
{ empty$
    'pop$
    { "can't use both " swap$ * " fields in " * cite$ * warning$ }
  if$
}

FUNCTION {format.bvolume}
{ volume empty$
    { "" }
    { "Vol." volume tie.or.space.connect
      series empty$
	'skip$
	{ " of " * series emphasize * }
      if$
      "volume and number" number either.or.check
    }
  if$
}

FUNCTION {format.number.series}
{ volume empty$
    { number empty$
	{ series field.or.null }
	{ output.state mid.sentence =
	    { "number" }
	    { "Number" }
	  if$
	  number tie.or.space.connect
	  series empty$
	    { "there's a number but no series in " cite$ * warning$ }
	    { " {\em in} " * series quote * }
	  if$
	}
      if$
    }
    { "" }
  if$
}

FUNCTION {format.edition}
{ edition empty$
    { "" }
    { output.state mid.sentence =
	{ edition "l" change.case$ " ed." * }
	{ edition "t" change.case$ " ed." * }
      if$
    }
  if$
}

INTEGERS { multiresult }

FUNCTION {multi.page.check}
{ 't :=
  #0 'multiresult :=
    { multiresult not
      t empty$ not
      and
    }
    { t #1 #1 substring$
      duplicate$ "-" =
      swap$ duplicate$ "," =
      swap$ "+" =
      or or
	{ #1 'multiresult := }
	{ t #2 global.max$ substring$ 't := }
      if$
    }
  while$
  multiresult
}

FUNCTION {format.pages}
{ pages empty$
    { "" }
    { pages multi.page.check
	{ "pp.~" pages n.dashify * }
	{ "p.~" pages * }
      if$
    }
  if$
}

FUNCTION {format.address}
{ address empty$
    { "" }
    { address ": " *
    }
  if$
}

FUNCTION {format.vol.num.pages}
{ volume field.or.null
  number empty$
    'skip$
    { "(" number * ")" * *
      volume empty$
	{ "there's a number but no volume in " cite$ * warning$ }
	'skip$
      if$
    }
  if$
  pages empty$
    'skip$
    { duplicate$ empty$
	{ pop$ format.pages }
	{ ":" * pages n.dashify * }
      if$
    }
  if$
}

FUNCTION {format.chapter.pages}
{ chapter empty$
    'format.pages
    { type empty$
	{ "chapter" }
	{ type "l" change.case$ }
      if$
      chapter tie.or.space.connect
      pages empty$
	'skip$
	{ ", " * format.pages * }
      if$
    }
  if$
}

FUNCTION {format.in.ed.booktitle}
{ booktitle empty$
    { "" }
    { editor empty$
	{ " In " booktitle emphasize * }
	{ " In " booktitle emphasize * format.editors.reverse * }
      if$
    }
  if$
}

FUNCTION {empty.misc.check}
{ author empty$ title empty$ howpublished empty$
  month empty$ year empty$ note empty$
  and and and and and
  key empty$ not and
    { "all relevant fields are empty in " cite$ * warning$ }
    'skip$
  if$
}

FUNCTION {format.thesis.type}
{ type empty$
    'skip$
    { pop$
      type "t" change.case$
    }
  if$
}

FUNCTION {format.tr.number}
{ type empty$
    { "Technical Report" }
    'type
  if$
  number empty$
    { "t" change.case$ }
    { number tie.or.space.connect }
  if$
}

FUNCTION {format.article.crossref}
{ key empty$
    { journal empty$
	{ "need key or journal for " cite$ * " to crossref " * crossref *
	  warning$
	  ""
	}
	{ "in {\em " journal * "\/} \cite{" * crossref * "}" *}
      if$
    }
    { "{\em in} \citeasnoun{" crossref * "}" * }
  if$
 
}

FUNCTION {format.book.crossref}
{ volume empty$
    { "empty volume in " cite$ * "'s crossref of " * crossref * warning$
      "in "
    }
    { "Vol." volume tie.or.space.connect
      " of " *
    }
  if$
  editor empty$
  editor field.or.null author field.or.null =
  or
    { key empty$
	{ series empty$
	    { "need editor, key, or series for " cite$ * " to crossref " *
	      crossref * warning$
	      "" *
	    }
	    { "{\em " * series * "\/} \cite{" * crossref * "}" *}
	  if$
	}
	{ " \citeasnoun{" * crossref * "}" * }
      if$
    }
    { " \citeasnoun{" * crossref * "}" * }
  if$
}

FUNCTION {format.incoll.inproc.crossref}
{ editor empty$
  editor field.or.null author field.or.null =
  or
    { key empty$
	{ booktitle empty$
	    { "need editor, key, or booktitle for " cite$ * " to crossref " *
	      crossref * warning$
	      ""
	    }
	    { "in {\em " booktitle * "\/}" * " \cite{" * crossref * "}" *}
	  if$
	}
	{ "{\em in} \citeasnoun{" crossref * "}" * }
      if$
    }
    { "{\em in} \citeasnoun{" crossref * "}" * }
  if$
  
}

INTEGERS { len }

FUNCTION {chop.word}
{ 's :=
  'len :=
  s #1 len substring$ =
    { s len #1 + global.max$ substring$ }
    's
  if$
}

INTEGERS { ind tsslen }

STRINGS { tss ret rss istr }

FUNCTION {replace.substring}{
  'rss :=
  'tss :=
  'istr :=
  "" 'ret :=
  tss text.length$ 'tsslen :=
  #1 'ind :=
    { istr ind tsslen substring$ "" = not }
    { istr ind tsslen substring$ tss =
        { ret rss * 'ret :=
          ind tsslen + 'ind :=
        }
        { ret istr ind #1 substring$ * 'ret :=
          ind #1 + 'ind :=
        }
      if$
    }
  while$
  ret
}

FUNCTION {format.lab.names.full}
{ 's :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { s nameptr "{vv~}{ll}" format.name$ 't :=
      nameptr #1 >
	{ namesleft #1 >
	    { ", " * t * }
	    { t "others" =
		{ " et~al." * }
		{ " \harvardand\ " * t * }
	      if$
	    }
	  if$
	}
	't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

FUNCTION {format.lab.names.abbr}
{ 's :=
  s num.names$ 'numnames :=
  numnames #1 >
    { numnames #3 >
	{ s #1 "{vv~}{ll}" format.name$ " et~al." * }
	{ s format.lab.names.full }
      if$
    }
    { s #1 "{vv~}{ll}" format.name$ }
  if$
}

INTEGERS { author.field editor.field organization.field title.field key.field }

FUNCTION {init.field.constants}
{ #0 'author.field :=
  #1 'editor.field :=
  #2 'organization.field :=
  #3 'title.field :=
  #4 'key.field :=
}

FUNCTION {make.list.label}
{ author.field field.used =
    { format.authors }
    { editor.field field.used =
        { format.editors }
        { organization.field field.used =
            { "The " #4 organization chop.word #3 text.prefix$ }
            { title.field field.used =
                { format.btitle }
                { key.field field.used =
                    { key #3 text.prefix$ }
                    { "Internal error :001 on " cite$ * " label" * warning$ }
                  if$
                }
              if$
            }
          if$
        }
      if$
    }
  if$
}

FUNCTION {make.full.label}
{ author.field field.used =
    { author format.lab.names.full }
    { editor.field field.used =
        { editor format.lab.names.full }
        { organization.field field.used =
            { "The " #4 organization chop.word #3 text.prefix$ }
            { title.field field.used =
                { format.btitle }
                { key.field field.used =
                    { key #3 text.prefix$ }
                    { "Internal error :001 on " cite$ * " label" * warning$ }
                  if$
                }
              if$
            }
          if$
        }
      if$
    }
  if$
}

FUNCTION {make.abbr.label} %%%XXX change
{
  etal.allowed
    { author.field field.used =
        { author format.lab.names.abbr }
        { editor.field field.used =
            { editor format.lab.names.abbr }
            { organization.field field.used =
                { "The " #4 organization chop.word #3 text.prefix$ }
                { title.field field.used =
                    { format.btitle }
                    { key.field field.used =
                        { key #3 text.prefix$ }
                        {"Internal error :001 on " cite$ * " label" * warning$ }
                      if$
                    }
                  if$
                }
              if$
            }
          if$
        }
      if$
    }
    { make.full.label }
  if$
}

FUNCTION {output.bibitem}
{ newline$
  etal.allowed        %%%XXX change
  etal.required
  and
    {
      "\harvarditem[" write$
      make.abbr.label write$
      "]{" write$
    }
    {
      "\harvarditem{" write$
    }
  if$
  make.full.label write$
  "}{" write$
  list.year write$
  "}{" write$
  cite$ write$
  "}" write$
  newline$
  ""
  before.all 'output.state :=
}

FUNCTION {list.label.output}
{ make.list.label add.period$ " " * write$
}

FUNCTION {article}
{ output.bibitem
  list.label.output
  list.year output.nonnull
  new.block
  author "author" item.check
  title.field field.used =
    { skip$ }
    { format.title quote "title" output.check }
  if$
  crossref missing$
    { journal emphasize "journal" duplicate$ item.check
      year empty$
        { ". Forthcoming" * output new.block }
        { " " * format.vol.num.pages * output }
      if$
     }
    { format.article.crossref output.nonnull
      format.pages output
    }
  if$
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {book}
{ output.bibitem
  list.label.output
  list.year output.nonnull
  new.block
  author empty$
    { editor "author and editor" item.check }
    { crossref missing$
	{ "author and editor" editor either.or.check }
	'skip$
      if$
    }
  if$
  title.field field.used =
    { skip$ }
    { format.btitle "title" output.check }
  if$
  new.block
  crossref missing$
    { format.bvolume output
      format.number.series output
      format.edition output
      format.address output
      publisher "publisher" output.check
    }
    { format.book.crossref output.nonnull
      format.edition output
    }
  if$
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {booklet}
{ output.bibitem
  list.label.output
  list.year output.nonnull
  new.block
  title.field field.used =
    { skip$ }
    { format.title quote "title" output.check }
  if$
  format.address output
  howpublished output
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {inbook}
{ output.bibitem
  list.label.output
  list.year output.nonnull
  new.block
  author empty$
    { editor "author and editor" item.check }
    { crossref missing$
	{ "author and editor" editor either.or.check }
	'skip$
      if$
    }
  if$
  title.field field.used =
    { skip$ }
    { format.btitle "title" output.check }
  if$
  new.block
  crossref missing$
    { format.bvolume output
      format.number.series output
      format.edition output
      format.address output
      publisher "publisher" output.check
    }
    { format.book.crossref output.nonnull
      format.edition output
    }
  if$
  format.chapter.pages "chapter and pages" output.check
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {incollection}
{ output.bibitem
  list.label.output
  list.year output.nonnull
  new.block
  title.field field.used =
    { skip$ }
    { format.title "title" output.check }
  if$
  author "author" item.check
  crossref missing$
    { format.in.ed.booktitle "booktitle" output.check
      new.block
      format.edition output
      format.bvolume output
      format.number.series output
      format.address output
      publisher "publisher" output.check
    }
    { format.incoll.inproc.crossref output.nonnull
    }
  if$
  format.chapter.pages output
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {inproceedings}
{ output.bibitem
  list.label.output
  list.year output.nonnull
  new.block
  title.field field.used =
    { skip$ }
    { format.title "title" output.check }
  if$
  author "author" item.check
  crossref missing$
    { format.in.ed.booktitle "booktitle" output.check
      new.block
      format.bvolume output
      format.number.series output
      address empty$
	{ organization output
	  publisher output
	}
	{ organization output
          format.address output.nonnull
	  publisher output
 	}
      if$
    }
    { format.incoll.inproc.crossref output.nonnull
    }
  if$
  format.pages output
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {conference} { inproceedings }

FUNCTION {manual}
{ output.bibitem
  list.label.output
  list.year output.nonnull
  new.block
  title.field field.used =
    { skip$ }
    { format.btitle "title" output.check }
  if$
  new.block
  format.edition output
  new.block
  author empty$
    { organization empty$
	{ format.address output }
	'skip$
      if$
    }
    { format.address output
      organization output  
    }
  if$
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {mastersthesis}
{ output.bibitem
  list.label.output
  list.year output.nonnull
  new.block
  author "author" item.check
  title.field field.used =
    { skip$ }
    { format.title "title" output.check }
  if$
  "Master's thesis" format.thesis.type output.nonnull
  school "school" output.check
  format.address output
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {misc}
{ output.bibitem
  list.label.output
  list.year output.nonnull
  new.block
  title.field field.used =
    { skip$ }
    { format.title quote output }
  if$
  howpublished output
  new.block
  note output
  fin.entry
  write.url
  empty.misc.check
}

FUNCTION {phdthesis}
{ output.bibitem
  list.label.output
  list.year output.nonnull
  new.block
  author "author" item.check
  title.field field.used =
    { skip$ }
    { title "title" output.check }
  if$
  "PhD thesis" format.thesis.type output.nonnull
  school "school" output.check
  format.address output
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {proceedings}
{ output.bibitem
  list.label.output
  list.year output.nonnull
  new.block
  title.field field.used =
    { skip$ }
    { format.btitle "title" output.check }
  if$
  new.block
  format.bvolume output
  format.number.series output
  address empty$
    { editor empty$
	{ skip$ }
	{ organization output
	}
      if$
      publisher output
    }
    { editor empty$
	'skip$
	{ organization output }
      if$
      format.address output.nonnull
      publisher output
    }
  if$
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {techreport}
{ output.bibitem
  list.label.output
  list.year output.nonnull
  new.block
  author "author" item.check
  title.field field.used =
    { skip$ }
    { format.title "title" output.check }
  if$
  format.tr.number output.nonnull
  institution "institution" output.check
  format.address output
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {unpublished}
{ output.bibitem
  list.label.output
  list.year output.nonnull
  new.block
  author "author" item.check
  title.field field.used =
    { skip$ }
    { format.title quote "title" output.check }
  if$
  note "note" output.check
  fin.entry
  write.url
}

FUNCTION {default.type} { misc }

MACRO {jan} {"January"}

MACRO {feb} {"February"}

MACRO {mar} {"March"}

MACRO {apr} {"April"}

MACRO {may} {"May"}

MACRO {jun} {"June"}

MACRO {jul} {"July"}

MACRO {aug} {"August"}

MACRO {sep} {"September"}

MACRO {oct} {"October"}

MACRO {nov} {"November"}

MACRO {dec} {"December"}

MACRO {acmcs} {"ACM Computing Surveys"}

MACRO {acta} {"Acta Informatica"}

MACRO {cacm} {"Communications of the ACM"}

MACRO {ibmjrd} {"IBM Journal of Research and Development"}

MACRO {ibmsj} {"IBM Systems Journal"}

MACRO {ieeese} {"IEEE Transactions on Software Engineering"}

MACRO {ieeetc} {"IEEE Transactions on Computers"}

MACRO {ieeetcad}
 {"IEEE Transactions on Computer-Aided Design of Integrated Circuits"}

MACRO {ipl} {"Information Processing Letters"}

MACRO {jacm} {"Journal of the ACM"}

MACRO {jcss} {"Journal of Computer and System Sciences"}

MACRO {scp} {"Science of Computer Programming"}

MACRO {sicomp} {"SIAM Journal on Computing"}

MACRO {tocs} {"ACM Transactions on Computer Systems"}

MACRO {tods} {"ACM Transactions on Database Systems"}

MACRO {tog} {"ACM Transactions on Graphics"}

MACRO {toms} {"ACM Transactions on Mathematical Software"}

MACRO {toois} {"ACM Transactions on Office Information Systems"}

MACRO {toplas} {"ACM Transactions on Programming Languages and Systems"}

MACRO {tcs} {"Theoretical Computer Science"}

READ

EXECUTE {init.field.constants}

FUNCTION {sortify}
{ purify$
  "l" change.case$
}

FUNCTION {sortify.names}
{ " \harvardand\ " " " replace.substring
  " et~al." " zzz" replace.substring
  sortify
}

FUNCTION {author.key.label}
{ author empty$
    { key empty$
	{ title.field 'field.used := }
	{ key.field 'field.used := }
      if$
    }
    { author.field 'field.used := }
  if$
}

FUNCTION {author.editor.key.label}
{ author empty$
    { editor empty$
	{ key empty$
	    { title.field 'field.used := }
	    { key.field 'field.used := }
	  if$
  	}
	{ editor.field 'field.used := }
      if$
    }
    { author.field 'field.used := }
  if$
}

FUNCTION {author.key.organization.label}
{ author empty$
    { key empty$
	{ organization empty$
	    { title.field 'field.used := }
	    { organization.field 'field.used := }
	  if$
	}
	{ key.field 'field.used := }
      if$
    }
    { author.field 'field.used := }
  if$
}

FUNCTION {editor.key.organization.label}
{ editor empty$
    { key empty$
	{ organization empty$
	    { title.field 'field.used := }
	    { organization.field 'field.used := }
	  if$
	}
	{ key.field 'field.used := }
      if$
    }
    { editor.field 'field.used := }
  if$
}

FUNCTION {sort.format.title}
{ 't :=
  "A " #2
    "An " #3
      "The " #4 t chop.word
    chop.word
  chop.word
  sortify
  #1 global.max$ substring$
}

FUNCTION {calc.label} %%%XXX change
{ make.abbr.label
  title.field field.used =
    { sort.format.title }
    { sortify.names }
  if$
  year field.or.null purify$ #-1 #4 substring$ sortify
  *
  'sort.label :=
}

FUNCTION {preliminaries} %%%XXX change
{ type$ "book" =
  type$ "inbook" =
  or
    'author.editor.key.label
    { type$ "proceedings" =
	'editor.key.organization.label
	{ type$ "manual" =
	    'author.key.organization.label
	    'author.key.label
	  if$
	}
      if$
    }
  if$
  author.field field.used = %%%XXX change
    {
      author num.names$ #2 >
        { #1 }
        { #0 }
      if$
      'etal.required :=
    }
    {
      editor.field field.used = 
        {
          editor num.names$ #2 >
            { #1 }
            { #0 }
          if$
        }
        { #0 }
      if$
      'etal.required :=
    }
  if$
  #1 'etal.allowed :=
}

FUNCTION {first.presort}
{ calc.label
  sort.label
  title.field field.used =
    { skip$ }
    { "    "
      *
      make.list.label sortify.names
      *
      "    "
      *
      title field.or.null
      sort.format.title
      *
    }
  if$
  #1 entry.max$ substring$
  'sort.key$ :=
}

ITERATE {preliminaries}

ITERATE {first.presort}

SORT

STRINGS { last.sort.label next.extra last.full.label}

INTEGERS { last.extra.num last.etal.allowed}

FUNCTION {initialize.confusion}
{ #0 int.to.chr$ 'last.sort.label :=
  #0 int.to.chr$ 'last.full.label :=
  #1 'last.etal.allowed :=
}

FUNCTION {confusion.pass}
{ last.sort.label sort.label =
    { last.etal.allowed 
        { last.full.label make.full.label sortify.names =
            { skip$ }
            { #0 'etal.allowed :=
              #0 'last.etal.allowed :=
            }
          if$
        }
        { #0 'etal.allowed := }
      if$
    }
    { sort.label 'last.sort.label :=
      make.full.label sortify.names 'last.full.label :=
      #1 'last.etal.allowed :=
    }
  if$
}

EXECUTE {initialize.confusion}

ITERATE {confusion.pass}

EXECUTE {initialize.confusion}

REVERSE {confusion.pass}

FUNCTION {initialize.last.extra.num}
{ #0 int.to.chr$ 'last.sort.label :=
  "" 'next.extra :=
  #0 'last.extra.num :=
}

FUNCTION {forward.pass}
{ last.sort.label sort.label =
    { last.extra.num #1 + 'last.extra.num :=
      last.extra.num int.to.chr$ 'extra.label :=
    }
    { "a" chr.to.int$ 'last.extra.num :=
      "" 'extra.label :=
      sort.label 'last.sort.label :=
    }
  if$
}

FUNCTION {reverse.pass}
{ next.extra "b" =
    { "a" 'extra.label := }
    'skip$
  if$
  year empty$
    { "N.d." extra.label emphasize * 'list.year := }
    { year extra.label emphasize * 'list.year := }
  if$
  extra.label 'next.extra :=
}

ITERATE {first.presort}

SORT

EXECUTE {initialize.last.extra.num}

ITERATE {forward.pass}

REVERSE {reverse.pass}

FUNCTION {second.presort}
{ make.list.label
  title.field field.used =
    { sort.format.title }
    { sortify.names }
  if$
  "    "
  *
  list.year field.or.null sortify
  *
  "    "
  *
  title.field field.used =
    { skip$ }
    { title field.or.null
      sort.format.title
      *
    }
  if$
  #1 entry.max$ substring$
  'sort.key$ :=
}

ITERATE {second.presort}

SORT

FUNCTION {begin.bib}
{ preamble$ empty$
    'skip$
    { "\harvardpreambledefs{%" write$ newline$
      preamble$ write$ "}" write$ newline$
      "\harvardpreambletext{%" write$ newline$
      preamble$ write$ "}" write$ newline$ }
  if$
  "\begin{thebibliography}{xx}" write$ newline$
}

EXECUTE {begin.bib}

EXECUTE {init.state.consts}

ITERATE {call.type$}

FUNCTION {end.bib}
{ newline$
  "\end{thebibliography}" write$ newline$
}

EXECUTE {end.bib}


==> jmr.bst.txt <==
% BibTeX standard bibliography style `jmr' (one of the harvard family)
	% version 0.99a for BibTeX versions 0.99a or later, LaTeX version 2.09.
	% Copyright (C) 1991, all rights reserved.
	% Copying of this file is authorized only if either
	% (1) you make absolutely no changes to your copy, including name, or
	% (2) if you do make changes, you name it something other than
	% btxbst.doc, plain.bst, unsrt.bst, alpha.bst, abbrv.bst, agsm.bst,
        % dcu.bst or kluwer.bst, jmr.bst.
	% This restriction helps ensure that all standard styles are identical.
	% The file harvard.tex has the documentation for this style.

% ACKNOWLEDGEMENT:
%   This document is a modified version of alpha.bst to which it owes much of
%   its functionality.

% AUTHOR
%   Peter Williams, Key Centre for Design Quality, Sydney University
%   e-mail: peterw@archsci.arch.su.oz.au

ENTRY
  { address
    author
    booktitle
    chapter
    edition
    editor
    howpublished
    institution
    journal
    key
    month
    note
    number
    organization
    pages
    publisher
    school
    series
    title
    type
    URL
    volume
    year
  }
  { field.used etal.allowed etal.required} %%%XXX change
  { extra.label sort.label list.year }

INTEGERS { output.state before.all mid.sentence after.sentence after.block }

FUNCTION {init.state.consts}
{ #0 'before.all :=
  #1 'mid.sentence :=
  #2 'after.sentence :=
  #3 'after.block :=
}

STRINGS { s t f }

FUNCTION {output.nonnull}
{ 's :=
  output.state mid.sentence =
    { ", " * write$ }
    { output.state after.block =
	{ add.period$ write$
	  newline$
	  "\newblock " write$
	}
	{ output.state before.all =
	    'write$
	    { add.period$ " " * write$ }
	  if$
	}
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}

FUNCTION {output}
{ duplicate$ empty$
    'pop$
    'output.nonnull
  if$
}

FUNCTION {output.check}
{ 't :=
  duplicate$ empty$
    { pop$ "empty " t * " in " * cite$ * warning$ }
    'output.nonnull
  if$
}

FUNCTION {item.check}
{ 't :=
  empty$
    { "empty " t * " in " * cite$ * warning$ }
    { skip$ }
  if$
}

FUNCTION {fin.entry}
{ add.period$
  write$
  newline$
}

FUNCTION {new.block}
{ output.state before.all =
    'skip$
    { after.block 'output.state := }
  if$
}

FUNCTION {not}
{   { #0 }
    { #1 }
  if$
}

FUNCTION {and}
{   'skip$
    { pop$ #0 }
  if$
}

FUNCTION {or}
{   { pop$ #1 }
    'skip$
  if$
}

FUNCTION {field.or.null}
{ duplicate$ empty$
    { pop$ "" }
    'skip$
  if$
}

FUNCTION {emphasize}
{ duplicate$ empty$
    { pop$ "" }
    { "{\em " swap$ * "}" * }
  if$
}

FUNCTION {embolden}
{ duplicate$ empty$
    { pop$ "" }
    { "{\bf " swap$ * "}" * }
  if$
}

FUNCTION {quote}
{ duplicate$ empty$
    { pop$ "" }
    { "`" swap$ * "'" * }
  if$
}

FUNCTION {write.url}
{ URL empty$
    { skip$ }
    { "\newline\harvardurl{" URL * "}" * write$ newline$ }
  if$
}

INTEGERS { nameptr namesleft numnames }

FUNCTION {format.rem.names}
{ 's :=
  'f :=
  #2 'nameptr :=
  s num.names$ 'numnames :=
  numnames #1 - 'namesleft :=
    { namesleft #0 > }
    { s nameptr f format.name$ 't :=
      nameptr #1 >
	{ namesleft #1 >
	    { ", " * t * }
	    { t "others" =
		{ " et~al." * }
		{ " \harvardand\ " * t * }
	      if$
	    }
	  if$
	}
	't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

FUNCTION {format.authors}
{ author empty$
    { "" }
    { author #1 "{vv~}{ll}{, jj}{, ff}" format.name$
      "{ff }{vv~}{ll}{, jj}" author format.rem.names
    }
  if$
}

FUNCTION {format.editors}
{ editor empty$
    { "" }
    { editor #1 "{vv~}{ll}{, jj}{, ff}" format.name$
      "{ff }{vv~}{ll}{, jj}" editor format.rem.names
      editor num.names$ #1 >
	{ ", eds" * }
	{ ", ed." * }
      if$
    }
  if$
}

FUNCTION {format.editors.reverse}
{ editor empty$
    { "" }
    { editor #1 "{f.}{vv~}{ll}{, jj}" format.name$
      "{f.}{vv~}{ll}{, jj}" editor format.rem.names
      editor num.names$ #1 >
	{ ", eds" * }
	{ ", ed." * }
      if$
    }
  if$
}

FUNCTION {format.title}
{ title empty$
    { "" }
    { title "t" change.case$ }
  if$
}

FUNCTION {n.dashify}
{ 't :=
  ""
    { t empty$ not }
    { t #1 #1 substring$ "-" =
	{ t #1 #2 substring$ "--" = not
	    { "--" *
	      t #2 global.max$ substring$ 't :=
	    }
	    {   { t #1 #1 substring$ "-" = }
		{ "-" *
		  t #2 global.max$ substring$ 't :=
		}
	      while$
	    }
	  if$
	}
	{ t #1 #1 substring$ *
	  t #2 global.max$ substring$ 't :=
	}
      if$
    }
  while$
}

FUNCTION {format.btitle}
{ title emphasize
}

FUNCTION {tie.or.space.connect}
{ duplicate$ text.length$ #3 <
    { "~" }
    { " " }
  if$
  swap$ * *
}

FUNCTION {either.or.check}
{ empty$
    'pop$
    { "can't use both " swap$ * " fields in " * cite$ * warning$ }
  if$
}

FUNCTION {format.bvolume}
{ volume empty$
    { "" }
    { "Vol." volume tie.or.space.connect
      series empty$
	'skip$
	{ " of " * series emphasize * }
      if$
      "volume and number" number either.or.check
    }
  if$
}

FUNCTION {format.number.series}
{ volume empty$
    { number empty$
	{ series field.or.null }
	{ output.state mid.sentence =
	    { "number" }
	    { "Number" }
	  if$
	  number tie.or.space.connect
	  series empty$
	    { "there's a number but no series in " cite$ * warning$ }
	    { " {\em in} " * series quote * }
	  if$
	}
      if$
    }
    { "" }
  if$
}

FUNCTION {format.edition}
{ edition empty$
    { "" }
    { output.state mid.sentence =
	{ edition "l" change.case$ " edn" * }
	{ edition "t" change.case$ " edn" * }
      if$
    }
  if$
}

INTEGERS { multiresult }

FUNCTION {multi.page.check}
{ 't :=
  #0 'multiresult :=
    { multiresult not
      t empty$ not
      and
    }
    { t #1 #1 substring$
      duplicate$ "-" =
      swap$ duplicate$ "," =
      swap$ "+" =
      or or
	{ #1 'multiresult := }
	{ t #2 global.max$ substring$ 't := }
      if$
    }
  while$
  multiresult
}

FUNCTION {format.pages}
{ pages empty$
    { "" }
    { pages multi.page.check
	{ "pp.~" pages n.dashify * }
	{ "p.~" pages * }
      if$
    }
  if$
}

FUNCTION {format.vol.num.pages}
{ volume embolden field.or.null
  number empty$
    'skip$
    { "(" number * ")" * *
      volume empty$
	{ "there's a number but no volume in " cite$ * warning$ }
	'skip$
      if$
    }
  if$
  pages empty$
    'skip$
    { duplicate$ empty$
	{ pop$ format.pages }
	{ ",~" * pages n.dashify * }
      if$
    }
  if$
}

FUNCTION {format.chapter.pages}
{ chapter empty$
    'format.pages
    { type empty$
	{ "chapter" }
	{ type "l" change.case$ }
      if$
      chapter tie.or.space.connect
      pages empty$
	'skip$
	{ ", " * format.pages * }
      if$
    }
  if$
}

FUNCTION {format.in.ed.booktitle}
{ booktitle empty$
    { "" }
    { editor empty$
	{ "{\em in} " booktitle quote * }
	{ "{\em in} " format.editors.reverse * ", " * booktitle quote * }
      if$
    }
  if$
}

FUNCTION {empty.misc.check}
{ author empty$ title empty$ howpublished empty$
  month empty$ year empty$ note empty$
  and and and and and
  key empty$ not and
    { "all relevant fields are empty in " cite$ * warning$ }
    'skip$
  if$
}

FUNCTION {format.thesis.type}
{ type empty$
    'skip$
    { pop$
      type "t" change.case$
    }
  if$
}

FUNCTION {format.tr.number}
{ type empty$
    { "Technical Report" }
    'type
  if$
  number empty$
    { "t" change.case$ }
    { number tie.or.space.connect }
  if$
}

FUNCTION {format.article.crossref}
{ key empty$
    { journal empty$
	{ "need key or journal for " cite$ * " to crossref " * crossref *
	  warning$
	  ""
	}
	{ "in {\em " journal * "\/} \cite{" * crossref * "}" *}
      if$
    }
    { "{\em in} \citeasnoun{" crossref * "}" * }
  if$
 
}

FUNCTION {format.book.crossref}
{ volume empty$
    { "empty volume in " cite$ * "'s crossref of " * crossref * warning$
      "in "
    }
    { "Vol." volume tie.or.space.connect
      " of " *
    }
  if$
  editor empty$
  editor field.or.null author field.or.null =
  or
    { key empty$
	{ series empty$
	    { "need editor, key, or series for " cite$ * " to crossref " *
	      crossref * warning$
	      "" *
	    }
	    { "{\em " * series * "\/} \cite{" * crossref * "}" *}
	  if$
	}
	{ " \citeasnoun{" * crossref * "}" * }
      if$
    }
    { " \citeasnoun{" * crossref * "}" * }
  if$
}

FUNCTION {format.incoll.inproc.crossref}
{ editor empty$
  editor field.or.null author field.or.null =
  or
    { key empty$
	{ booktitle empty$
	    { "need editor, key, or booktitle for " cite$ * " to crossref " *
	      crossref * warning$
	      ""
	    }
	    { "in {\em " booktitle * "\/}" * " \cite{" * crossref * "}" *}
	  if$
	}
	{ "{\em in} \citeasnoun{" crossref * "}" * }
      if$
    }
    { "{\em in} \citeasnoun{" crossref * "}" * }
  if$
  
}

INTEGERS { len }

FUNCTION {chop.word}
{ 's :=
  'len :=
  s #1 len substring$ =
    { s len #1 + global.max$ substring$ }
    's
  if$
}

INTEGERS { ind tsslen }

STRINGS { tss ret rss istr }

FUNCTION {replace.substring}{
  'rss :=
  'tss :=
  'istr :=
  "" 'ret :=
  tss text.length$ 'tsslen :=
  #1 'ind :=
    { istr ind tsslen substring$ "" = not }
    { istr ind tsslen substring$ tss =
        { ret rss * 'ret :=
          ind tsslen + 'ind :=
        }
        { ret istr ind #1 substring$ * 'ret :=
          ind #1 + 'ind :=
        }
      if$
    }
  while$
  ret
}

FUNCTION {format.lab.names.abbr}
{ 's :=
  s num.names$ 'numnames :=
  numnames #1 >
    { numnames #2 >
	{ s #1 "{vv~}{ll}" format.name$ " et~al." * }
	{ s #2 "{ff }{vv }{ll}{ jj}" format.name$ "others" =
            { s #1 "{vv~}{ll}" format.name$ " et~al." * }
	    { s #1 "{vv~}{ll}" format.name$ " \harvardand\ " *
              s #2 "{vv~}{ll}" format.name$ * 
            }
          if$
        }
      if$
    }
    { s #1 "{ff }{vv~}{ll}" format.name$ }
  if$
}

FUNCTION {format.lab.names.full}
{ 's :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { s nameptr "{vv~}{ll}" format.name$ 't :=
      nameptr #1 >
	{ namesleft #1 >
	    { ", " * t * }
	    { t "others" =
		{ " et~al." * }
		{ " \harvardand\ " * t * }
	      if$
	    }
	  if$
	}
	't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

INTEGERS { author.field editor.field organization.field title.field key.field }

FUNCTION {init.field.constants}
{ #0 'author.field :=
  #1 'editor.field :=
  #2 'organization.field :=
  #3 'title.field :=
  #4 'key.field :=
}

FUNCTION {make.list.label}
{ author.field field.used =
    { format.authors }
    { editor.field field.used =
        { format.editors }
        { organization.field field.used =
            { "The " #4 organization chop.word #3 text.prefix$ }
            { title.field field.used =
                { format.btitle }
                { key.field field.used =
                    { key #3 text.prefix$ }
                    { "Internal error :001 on " cite$ * " label" * warning$ }
                  if$
                }
              if$
            }
          if$
        }
      if$
    }
  if$
}

FUNCTION {make.full.label}
{ author.field field.used =
    { author format.lab.names.full }
    { editor.field field.used =
        { editor format.lab.names.full }
        { organization.field field.used =
            { "The " #4 organization chop.word #3 text.prefix$ }
            { title.field field.used =
                { format.btitle }
                { key.field field.used =
                    { key #3 text.prefix$ }
                    { "Internal error :001 on " cite$ * " label" * warning$ }
                  if$
                }
              if$
            }
          if$
        }
      if$
    }
  if$
}

FUNCTION {make.abbr.label} %%%XXX change
{
  etal.allowed
    { author.field field.used =
        { author format.lab.names.abbr }
        { editor.field field.used =
            { editor format.lab.names.abbr }
            { organization.field field.used =
                { "The " #4 organization chop.word #3 text.prefix$ }
                { title.field field.used =
                    { format.btitle }
                    { key.field field.used =
                        { key #3 text.prefix$ }
                        {"Internal error :001 on " cite$ * " label" * warning$ }
                      if$
                    }
                  if$
                }
              if$
            }
          if$
        }
      if$
    }
    { make.full.label }
  if$
}

FUNCTION {output.bibitem}
{ newline$
  etal.allowed        %%%XXX change
  etal.required
  and
    {
      "\harvarditem[" write$
      make.abbr.label write$
      "]{" write$
    }
    {
      "\harvarditem{" write$
    }
  if$
  make.full.label write$
  "}{" write$
  list.year write$
  "}{" write$
  cite$ write$
  "}" write$
  newline$
  ""
  before.all 'output.state :=
}

FUNCTION {list.label.output}
{ make.list.label " " * write$
}

FUNCTION {article}
{ output.bibitem
  list.label.output
  " \harvardyearleft " list.year * "\harvardyearright " * output.nonnull
  author "author" item.check
  title.field field.used =
    { skip$ }
    { format.title quote "title" output.check }
  if$
  crossref missing$
    { journal emphasize "journal" duplicate$ item.check
      " " * format.vol.num.pages * output
    }
    { format.article.crossref output.nonnull
      format.pages output
    }
  if$
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {book}
{ output.bibitem
  list.label.output
  " \harvardyearleft " list.year * "\harvardyearright " * output.nonnull
  author empty$
    { editor "author and editor" item.check }
    { crossref missing$
	{ "author and editor" editor either.or.check }
	'skip$
      if$
    }
  if$
  title.field field.used =
    { skip$ }
    { format.btitle "title" output.check }
  if$
  crossref missing$
    { format.bvolume output
      format.number.series output
      format.edition output
      publisher "publisher" output.check
      address output
    }
    { format.book.crossref output.nonnull
      format.edition output
    }
  if$
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {booklet}
{ output.bibitem
  list.label.output
  " \harvardyearleft " list.year * "\harvardyearright " * output.nonnull
  title.field field.used =
    { skip$ }
    { format.title quote "title" output.check }
  if$
  howpublished output
  address output
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {inbook}
{ output.bibitem
  list.label.output
  " \harvardyearleft " list.year * "\harvardyearright " * output.nonnull
  author empty$
    { editor "author and editor" item.check }
    { crossref missing$
	{ "author and editor" editor either.or.check }
	'skip$
      if$
    }
  if$
  title.field field.used =
    { skip$ }
    { format.btitle "title" output.check }
  if$
  crossref missing$
    { format.bvolume output
      format.number.series output
      format.edition output
      publisher "publisher" output.check
      address output
    }
    { format.book.crossref output.nonnull
      format.edition output
    }
  if$
  format.chapter.pages "chapter and pages" output.check
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {incollection}
{ output.bibitem
  list.label.output
  " \harvardyearleft " list.year * "\harvardyearright " * output.nonnull
  title.field field.used =
    { skip$ }
    { format.title "title" output.check }
  if$
  author "author" item.check
  crossref missing$
    { format.in.ed.booktitle "booktitle" output.check
      format.edition output
      format.bvolume output
      format.number.series output
      publisher "publisher" output.check
      address output
    }
    { format.incoll.inproc.crossref output.nonnull
    }
  if$
  format.chapter.pages output
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {inproceedings}
{ output.bibitem
  list.label.output
  " \harvardyearleft " list.year * "\harvardyearright " * output.nonnull
  title.field field.used =
    { skip$ }
    { format.title "title" output.check }
  if$
  author "author" item.check
  crossref missing$
    { format.in.ed.booktitle "booktitle" output.check
      format.bvolume output
      format.number.series output
      address empty$
	{ organization output
	  publisher output
	}
	{ organization output
	  publisher output
          address output.nonnull
 	}
      if$
    }
    { format.incoll.inproc.crossref output.nonnull
    }
  if$
  format.pages output
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {conference} { inproceedings }

FUNCTION {manual}
{ output.bibitem
  list.label.output
  " \harvardyearleft " list.year * "\harvardyearright " * output.nonnull
  title.field field.used =
    { skip$ }
    { format.btitle "title" output.check }
  if$
  format.edition output
  author empty$
    { organization empty$
	{ address output }
	'skip$
      if$
    }
    { organization output
      address output
    }
  if$
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {mastersthesis}
{ output.bibitem
  list.label.output
  " \harvardyearleft " list.year * "\harvardyearright " * output.nonnull
  author "author" item.check
  title.field field.used =
    { skip$ }
    { format.title "title" output.check }
  if$
  "Master's thesis" format.thesis.type output.nonnull
  school "school" output.check
  address output
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {misc}
{ output.bibitem
  list.label.output
  " \harvardyearleft " list.year * "\harvardyearright " * output.nonnull
  title.field field.used =
    { skip$ }
    { format.title quote output }
  if$
  howpublished output
  new.block
  note output
  fin.entry
  write.url
  empty.misc.check
}

FUNCTION {phdthesis}
{ output.bibitem
  list.label.output
  " \harvardyearleft " list.year * "\harvardyearright " * output.nonnull
  author "author" item.check
  title.field field.used =
    { skip$ }
    { title "title" output.check }
  if$
  "PhD thesis" format.thesis.type output.nonnull
  school "school" output.check
  address output
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {proceedings}
{ output.bibitem
  list.label.output
  " \harvardyearleft " list.year * "\harvardyearright " * output.nonnull
  title.field field.used =
    { skip$ }
    { format.btitle "title" output.check }
  if$
  format.bvolume output
  format.number.series output
  address empty$
    { editor empty$
	{ skip$ }
	{ organization output
	}
      if$
      publisher output
    }
    { editor empty$
	'skip$
	{ organization output }
      if$
      publisher output
      address output.nonnull
    }
  if$
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {techreport}
{ output.bibitem
  list.label.output
  " \harvardyearleft " list.year * "\harvardyearright " * output.nonnull
  author "author" item.check
  title.field field.used =
    { skip$ }
    { format.title "title" output.check }
  if$
  format.tr.number output.nonnull
  institution "institution" output.check
  address output
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {unpublished}
{ output.bibitem
  list.label.output
  " \harvardyearleft " list.year * "\harvardyearright " * output.nonnull
  author "author" item.check
  title.field field.used =
    { skip$ }
    { format.title "title" output.check }
  if$
  new.block
  note "note" output.check
  fin.entry
  write.url
}

FUNCTION {default.type} { misc }

MACRO {jan} {"January"}

MACRO {feb} {"February"}

MACRO {mar} {"March"}

MACRO {apr} {"April"}

MACRO {may} {"May"}

MACRO {jun} {"June"}

MACRO {jul} {"July"}

MACRO {aug} {"August"}

MACRO {sep} {"September"}

MACRO {oct} {"October"}

MACRO {nov} {"November"}

MACRO {dec} {"December"}

MACRO {acmcs} {"ACM Computing Surveys"}

MACRO {acta} {"Acta Informatica"}

MACRO {cacm} {"Communications of the ACM"}

MACRO {ibmjrd} {"IBM Journal of Research and Development"}

MACRO {ibmsj} {"IBM Systems Journal"}

MACRO {ieeese} {"IEEE Transactions on Software Engineering"}

MACRO {ieeetc} {"IEEE Transactions on Computers"}

MACRO {ieeetcad}
 {"IEEE Transactions on Computer-Aided Design of Integrated Circuits"}

MACRO {ipl} {"Information Processing Letters"}

MACRO {jacm} {"Journal of the ACM"}

MACRO {jcss} {"Journal of Computer and System Sciences"}

MACRO {scp} {"Science of Computer Programming"}

MACRO {sicomp} {"SIAM Journal on Computing"}

MACRO {tocs} {"ACM Transactions on Computer Systems"}

MACRO {tods} {"ACM Transactions on Database Systems"}

MACRO {tog} {"ACM Transactions on Graphics"}

MACRO {toms} {"ACM Transactions on Mathematical Software"}

MACRO {toois} {"ACM Transactions on Office Information Systems"}

MACRO {toplas} {"ACM Transactions on Programming Languages and Systems"}

MACRO {tcs} {"Theoretical Computer Science"}

READ

EXECUTE {init.field.constants}

FUNCTION {sortify}
{ purify$
  "l" change.case$
}

FUNCTION {sortify.names}
{ " \harvardand\ " " " replace.substring
  " et~al." " zzz" replace.substring
  sortify
}

FUNCTION {author.key.label}
{ author empty$
    { key empty$
	{ title.field 'field.used := }
	{ key.field 'field.used := }
      if$
    }
    { author.field 'field.used := }
  if$
}

FUNCTION {author.editor.key.label}
{ author empty$
    { editor empty$
	{ key empty$
	    { title.field 'field.used := }
	    { key.field 'field.used := }
	  if$
  	}
	{ editor.field 'field.used := }
      if$
    }
    { author.field 'field.used := }
  if$
}

FUNCTION {author.key.organization.label}
{ author empty$
    { key empty$
	{ organization empty$
	    { title.field 'field.used := }
	    { organization.field 'field.used := }
	  if$
	}
	{ key.field 'field.used := }
      if$
    }
    { author.field 'field.used := }
  if$
}

FUNCTION {editor.key.organization.label}
{ editor empty$
    { key empty$
	{ organization empty$
	    { title.field 'field.used := }
	    { organization.field 'field.used := }
	  if$
	}
	{ key.field 'field.used := }
      if$
    }
    { editor.field 'field.used := }
  if$
}

FUNCTION {sort.format.title}
{ 't :=
  "A " #2
    "An " #3
      "The " #4 t chop.word
    chop.word
  chop.word
  sortify
  #1 global.max$ substring$
}

FUNCTION {calc.label} %%%XXX change
{ make.abbr.label
  title.field field.used =
    { sort.format.title }
    { sortify.names }
  if$
  year field.or.null purify$ #-1 #4 substring$ sortify
  *
  'sort.label :=
}

FUNCTION {preliminaries} %%%XXX change
{ type$ "book" =
  type$ "inbook" =
  or
    'author.editor.key.label
    { type$ "proceedings" =
	'editor.key.organization.label
	{ type$ "manual" =
	    'author.key.organization.label
	    'author.key.label
	  if$
	}
      if$
    }
  if$
  author.field field.used = %%%XXX change
    {
      author num.names$ #2 >
        { #1 }
        { #0 }
      if$
      'etal.required :=
    }
    {
      editor.field field.used = 
        {
          editor num.names$ #2 >
            { #1 }
            { #0 }
          if$
        }
        { #0 }
      if$
      'etal.required :=
    }
  if$
  #1 'etal.allowed :=
}

FUNCTION {first.presort}
{ calc.label
  sort.label
  title.field field.used =
    { skip$ }
    { "    "
      *
      make.list.label sortify.names
      *
      "    "
      *
      title field.or.null
      sort.format.title
      *
    }
  if$
  #1 entry.max$ substring$
  'sort.key$ :=
}

ITERATE {preliminaries}

ITERATE {first.presort}

SORT

STRINGS { last.sort.label next.extra last.full.label}

INTEGERS { last.extra.num last.etal.allowed}

FUNCTION {initialize.confusion}
{ #0 int.to.chr$ 'last.sort.label :=
  #0 int.to.chr$ 'last.full.label :=
  #1 'last.etal.allowed :=
}

FUNCTION {confusion.pass}
{ last.sort.label sort.label =
    { last.etal.allowed 
        { last.full.label make.full.label sortify.names =
            { skip$ }
            { #0 'etal.allowed :=
              #0 'last.etal.allowed :=
            }
          if$
        }
        { #0 'etal.allowed := }
      if$
    }
    { sort.label 'last.sort.label :=
      make.full.label sortify.names 'last.full.label :=
      #1 'last.etal.allowed :=
    }
  if$
}

EXECUTE {initialize.confusion}

ITERATE {confusion.pass}

EXECUTE {initialize.confusion}

REVERSE {confusion.pass}

FUNCTION {initialize.last.extra.num}
{ #0 int.to.chr$ 'last.sort.label :=
  "" 'next.extra :=
  #0 'last.extra.num :=
}

FUNCTION {forward.pass}
{ last.sort.label sort.label =
    { last.extra.num #1 + 'last.extra.num :=
      last.extra.num int.to.chr$ 'extra.label :=
    }
    { "a" chr.to.int$ 'last.extra.num :=
      "" 'extra.label :=
      sort.label 'last.sort.label :=
    }
  if$
}

FUNCTION {reverse.pass}
{ next.extra "b" =
    { "a" 'extra.label := }
    'skip$
  if$
  year empty$
    { "n.d." extra.label emphasize * 'list.year := }
    { year extra.label emphasize * 'list.year := }
  if$
  extra.label 'next.extra :=
}

ITERATE {first.presort}

SORT

EXECUTE {initialize.last.extra.num}

ITERATE {forward.pass}

REVERSE {reverse.pass}

FUNCTION {second.presort}
{ make.list.label
  title.field field.used =
    { sort.format.title }
    { sortify.names }
  if$
  "    "
  *
  list.year field.or.null sortify
  *
  "    "
  *
  title.field field.used =
    { skip$ }
    { title field.or.null
      sort.format.title
      *
    }
  if$
  #1 entry.max$ substring$
  'sort.key$ :=
}

ITERATE {second.presort}

SORT

FUNCTION {begin.bib}
{ preamble$ empty$
    'skip$
    { "\harvardpreambledefs{%" write$ newline$
      preamble$ write$ "}" write$ newline$
      "\harvardpreambletext{%" write$ newline$
      preamble$ write$ "}" write$ newline$ }
  if$
  "\begin{thebibliography}{xx}" write$ newline$
}

EXECUTE {begin.bib}

EXECUTE {init.state.consts}

ITERATE {call.type$}

FUNCTION {end.bib}
{ newline$
  "\end{thebibliography}" write$ newline$
}

EXECUTE {end.bib}


==> jphysicsB.bst.txt <==
% BibTeX standard bibliography style `jphysicsB' (one of the harvard family)
	% version 0.99a for BibTeX versions 0.99a or later, LaTeX version 2.09.
	% Copyright (C) 1991, all rights reserved.
	% Copying of this file is authorized only if either
	% (1) you make absolutely no changes to your copy, including name, or
	% (2) if you do make changes, you name it something other than
	% btxbst.doc, plain.bst, unsrt.bst, alpha.bst, abbrv.bst, agsm.bst,
        % dcu.bst, kluwer.bst or jphysicsB.bst.
	% This restriction helps ensure that all standard styles are identical.
	% The file harvard.tex has the documentation for this style.

% ACKNOWLEDGEMENT:
%   This document is a modified version of alpha.bst to which it owes much of
%   its functionality.

% AUTHOR
%   Peter Williams, Key Centre for Design Quality, Sydney University
%   e-mail: peterw@archsci.arch.su.oz.au

ENTRY
  { address
    author
    booktitle
    chapter
    edition
    editor
    howpublished
    institution
    journal
    key
    month
    note
    number
    organization
    pages
    publisher
    school
    series
    title
    type
    URL
    volume
    year
  }
  { field.used etal.allowed etal.required} %%%XXX change
  { extra.label sort.label list.year }

INTEGERS { output.state before.all mid.sentence after.sentence after.block }

FUNCTION {init.state.consts}
{ #0 'before.all :=
  #1 'mid.sentence :=
  #2 'after.sentence :=
  #3 'after.block :=
}

STRINGS { s t f }

FUNCTION {output.nonnull}
{ 's :=
  output.state mid.sentence =
    { " " * write$ }
    { output.state after.block =
	{ add.period$ write$
	  newline$
	  "\newblock " write$
	}
	{ output.state before.all =
	    'write$
	    { add.period$ " " * write$ }
	  if$
	}
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}

FUNCTION {output}
{ duplicate$ empty$
    'pop$
    'output.nonnull
  if$
}

FUNCTION {output.check}
{ 't :=
  duplicate$ empty$
    { pop$ "empty " t * " in " * cite$ * warning$ }
    'output.nonnull
  if$
}

FUNCTION {item.check}
{ 't :=
  empty$
    { "empty " t * " in " * cite$ * warning$ }
    { skip$ }
  if$
}

FUNCTION {fin.entry}
{ add.period$
  write$
  newline$
}

FUNCTION {new.block}
{ output.state before.all =
    'skip$
    { after.block 'output.state := }
  if$
}

FUNCTION {not}
{   { #0 }
    { #1 }
  if$
}

FUNCTION {and}
{   'skip$
    { pop$ #0 }
  if$
}

FUNCTION {or}
{   { pop$ #1 }
    'skip$
  if$
}

FUNCTION {field.or.null}
{ duplicate$ empty$
    { pop$ "" }
    'skip$
  if$
}

FUNCTION {emphasize}
{ duplicate$ empty$
    { pop$ "" }
    { "{\em " swap$ * "}" * }
  if$
}

FUNCTION {embolden}
{ duplicate$ empty$
    { pop$ "" }
    { "{\bf " swap$ * "}" * }
  if$
}

FUNCTION {quote}
{ duplicate$ empty$
    { pop$ "" }
    { "`" swap$ * "'" * }
  if$
}

FUNCTION {write.url}
{ URL empty$
    { skip$ }
    { "\newline\harvardurl{" URL * "}" * write$ newline$ }
  if$
}

INTEGERS { nameptr namesleft numnames }

FUNCTION {format.names}
{ 's :=
  'f :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { s nameptr f format.name$ 't :=
      nameptr #1 >
	{ namesleft #1 >
	    { ", " * t * }
	    { t "others" =
		{ " et~al." * }
		{ " \harvardand\ " * t * }
	      if$
	    }
	  if$
	}
	't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

FUNCTION {format.authors}
{ author empty$
    { "" }
    { "{vv~}{ll}{, jj}{ f{~}}" author format.names }
  if$
}

FUNCTION {format.editors}
{ editor empty$
    { "" }
    { "{vv~}{ll}{, jj}{ f{~}}" editor format.names
      editor num.names$ #1 >
	{ ", eds" * }
	{ ", ed." * }
      if$
    }
  if$
}

FUNCTION {format.editors.reverse}
{ editor empty$
    { "" }
    { "{f~}{vv~}{ll}{, jj}" editor format.names
      editor num.names$ #1 >
	{ ", eds" * }
	{ ", ed." * }
      if$
    }
  if$
}

FUNCTION {format.title}
{ title empty$
    { "" }
    { title "t" change.case$ }
  if$
}

FUNCTION {n.dashify}
{ 't :=
  ""
    { t empty$ not }
    { t #1 #1 substring$ "-" =
	{ t #1 #2 substring$ "--" = not
	    { "--" *
	      t #2 global.max$ substring$ 't :=
	    }
	    {   { t #1 #1 substring$ "-" = }
		{ "-" *
		  t #2 global.max$ substring$ 't :=
		}
	      while$
	    }
	  if$
	}
	{ t #1 #1 substring$ *
	  t #2 global.max$ substring$ 't :=
	}
      if$
    }
  while$
}

FUNCTION {format.btitle}
{ title emphasize
}

FUNCTION {tie.or.space.connect}
{ duplicate$ text.length$ #3 <
    { "~" }
    { " " }
  if$
  swap$ * *
}

FUNCTION {either.or.check}
{ empty$
    'pop$
    { "can't use both " swap$ * " fields in " * cite$ * warning$ }
  if$
}

FUNCTION {format.bvolume}
{ volume empty$
    { "" }
    { "Vol." volume tie.or.space.connect
      series empty$
	'skip$
	{ " of " * series emphasize * }
      if$
      "volume and number" number either.or.check
    }
  if$
}

FUNCTION {format.number.series}
{ volume empty$
    { number empty$
	{ series field.or.null }
	{ output.state mid.sentence =
	    { "number" }
	    { "Number" }
	  if$
	  number tie.or.space.connect
	  series empty$
	    { "there's a number but no series in " cite$ * warning$ }
	    { " {\em in} " * series quote * }
	  if$
	}
      if$
    }
    { "" }
  if$
}

FUNCTION {format.edition}
{ edition empty$
    { "" }
    { output.state mid.sentence =
	{ edition "l" change.case$ " edn" * }
	{ edition "t" change.case$ " edn" * }
      if$
    }
  if$
}

INTEGERS { multiresult }

FUNCTION {multi.page.check}
{ 't :=
  #0 'multiresult :=
    { multiresult not
      t empty$ not
      and
    }
    { t #1 #1 substring$
      duplicate$ "-" =
      swap$ duplicate$ "," =
      swap$ "+" =
      or or
	{ #1 'multiresult := }
	{ t #2 global.max$ substring$ 't := }
      if$
    }
  while$
  multiresult
}

FUNCTION {format.pages}
{ pages empty$
    { "" }
    { pages multi.page.check
	{ "pp.~" pages n.dashify * }
	{ "p.~" pages * }
      if$
    }
  if$
}

FUNCTION {format.vol.num.pages}
{ volume embolden field.or.null
  number empty$
    'skip$
    { "(" number * ")" * *
      volume empty$
	{ "there's a number but no volume in " cite$ * warning$ }
	'skip$
      if$
    }
  if$
  pages empty$
    'skip$
    { duplicate$ empty$
	{ pop$ format.pages }
	{ ",~" * pages n.dashify * }
      if$
    }
  if$
}

FUNCTION {format.chapter.pages}
{ chapter empty$
    'format.pages
    { type empty$
	{ "chapter" }
	{ type "l" change.case$ }
      if$
      chapter tie.or.space.connect
      pages empty$
	'skip$
	{ ", " * format.pages * }
      if$
    }
  if$
}

FUNCTION {format.in.ed.booktitle}
{ booktitle empty$
    { "" }
    { editor empty$
	{ "{\em in} " booktitle quote * }
	{ "{\em in} " format.editors.reverse * ", " * booktitle quote * }
      if$
    }
  if$
}

FUNCTION {empty.misc.check}
{ author empty$ title empty$ howpublished empty$
  month empty$ year empty$ note empty$
  and and and and and
  key empty$ not and
    { "all relevant fields are empty in " cite$ * warning$ }
    'skip$
  if$
}

FUNCTION {format.thesis.type}
{ type empty$
    'skip$
    { pop$
      type "t" change.case$
    }
  if$
}

FUNCTION {format.tr.number}
{ type empty$
    { "Technical Report" }
    'type
  if$
  number empty$
    { "t" change.case$ }
    { number tie.or.space.connect }
  if$
}

FUNCTION {format.article.crossref}
{ key empty$
    { journal empty$
	{ "need key or journal for " cite$ * " to crossref " * crossref *
	  warning$
	  ""
	}
	{ "in {\em " journal * "\/} \cite{" * crossref * "}" *}
      if$
    }
    { "{\em in} \citeasnoun{" crossref * "}" * }
  if$
 
}

FUNCTION {format.book.crossref}
{ volume empty$
    { "empty volume in " cite$ * "'s crossref of " * crossref * warning$
      "in "
    }
    { "Vol." volume tie.or.space.connect
      " of " *
    }
  if$
  editor empty$
  editor field.or.null author field.or.null =
  or
    { key empty$
	{ series empty$
	    { "need editor, key, or series for " cite$ * " to crossref " *
	      crossref * warning$
	      "" *
	    }
	    { "{\em " * series * "\/} \cite{" * crossref * "}" *}
	  if$
	}
	{ " \citeasnoun{" * crossref * "}" * }
      if$
    }
    { " \citeasnoun{" * crossref * "}" * }
  if$
}

FUNCTION {format.incoll.inproc.crossref}
{ editor empty$
  editor field.or.null author field.or.null =
  or
    { key empty$
	{ booktitle empty$
	    { "need editor, key, or booktitle for " cite$ * " to crossref " *
	      crossref * warning$
	      ""
	    }
	    { "in {\em " booktitle * "\/}" * " \cite{" * crossref * "}" *}
	  if$
	}
	{ "{\em in} \citeasnoun{" crossref * "}" * }
      if$
    }
    { "{\em in} \citeasnoun{" crossref * "}" * }
  if$
  
}

INTEGERS { len }

FUNCTION {chop.word}
{ 's :=
  'len :=
  s #1 len substring$ =
    { s len #1 + global.max$ substring$ }
    's
  if$
}

INTEGERS { ind tsslen }

STRINGS { tss ret rss istr }

FUNCTION {replace.substring}{
  'rss :=
  'tss :=
  'istr :=
  "" 'ret :=
  tss text.length$ 'tsslen :=
  #1 'ind :=
    { istr ind tsslen substring$ "" = not }
    { istr ind tsslen substring$ tss =
        { ret rss * 'ret :=
          ind tsslen + 'ind :=
        }
        { ret istr ind #1 substring$ * 'ret :=
          ind #1 + 'ind :=
        }
      if$
    }
  while$
  ret
}

FUNCTION {format.lab.names.abbr}
{ 's :=
  s num.names$ 'numnames :=
  numnames #1 >
    { numnames #2 >
	{ s #1 "{vv~}{ll}" format.name$ " et~al." * }
	{ s #2 "{ff }{vv }{ll}{ jj}" format.name$ "others" =
            { s #1 "{vv~}{ll}" format.name$ " et~al." * }
	    { s #1 "{vv~}{ll}" format.name$ " \harvardand\ " *
              s #2 "{vv~}{ll}" format.name$ * 
            }
          if$
        }
      if$
    }
    { s #1 "{vv~}{ll}" format.name$ }
  if$
}

FUNCTION {format.lab.names.full}
{ 's :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { s nameptr "{vv~}{ll}" format.name$ 't :=
      nameptr #1 >
	{ namesleft #1 >
	    { ", " * t * }
	    { t "others" =
		{ " et~al." * }
		{ " \harvardand\ " * t * }
	      if$
	    }
	  if$
	}
	't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

INTEGERS { author.field editor.field organization.field title.field key.field }

FUNCTION {init.field.constants}
{ #0 'author.field :=
  #1 'editor.field :=
  #2 'organization.field :=
  #3 'title.field :=
  #4 'key.field :=
}

FUNCTION {make.list.label}
{ author.field field.used =
    { format.authors }
    { editor.field field.used =
        { format.editors }
        { organization.field field.used =
            { "The " #4 organization chop.word #3 text.prefix$ }
            { title.field field.used =
                { format.btitle }
                { key.field field.used =
                    { key #3 text.prefix$ }
                    { "Internal error :001 on " cite$ * " label" * warning$ }
                  if$
                }
              if$
            }
          if$
        }
      if$
    }
  if$
}

FUNCTION {make.full.label}
{ author.field field.used =
    { author format.lab.names.full }
    { editor.field field.used =
        { editor format.lab.names.full }
        { organization.field field.used =
            { "The " #4 organization chop.word #3 text.prefix$ }
            { title.field field.used =
                { format.btitle }
                { key.field field.used =
                    { key #3 text.prefix$ }
                    { "Internal error :001 on " cite$ * " label" * warning$ }
                  if$
                }
              if$
            }
          if$
        }
      if$
    }
  if$
}

FUNCTION {make.abbr.label} %%%XXX change
{
  etal.allowed
    { author.field field.used =
        { author format.lab.names.abbr }
        { editor.field field.used =
            { editor format.lab.names.abbr }
            { organization.field field.used =
                { "The " #4 organization chop.word #3 text.prefix$ }
                { title.field field.used =
                    { format.btitle }
                    { key.field field.used =
                        { key #3 text.prefix$ }
                        {"Internal error :001 on " cite$ * " label" * warning$ }
                      if$
                    }
                  if$
                }
              if$
            }
          if$
        }
      if$
    }
    { make.full.label }
  if$
}

FUNCTION {output.bibitem}
{ newline$
  "\harvarditem{" write$
  make.abbr.label write$
  "}{" write$
  list.year write$
  "}{" write$
  cite$ write$
  "}" write$
  newline$
  ""
  before.all 'output.state :=
}

FUNCTION {list.label.output}
{ make.list.label " " * write$
}

FUNCTION {article}
{ output.bibitem
  list.label.output
  " " list.year * output.nonnull
  author "author" item.check
  crossref missing$
    { journal emphasize "journal" duplicate$ item.check
      " " * format.vol.num.pages * output
    }
    { format.article.crossref output.nonnull
      format.pages output
    }
  if$
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {book}
{ output.bibitem
  list.label.output
  " " list.year * output.nonnull
  author empty$
    { editor "author and editor" item.check }
    { crossref missing$
	{ "author and editor" editor either.or.check }
	'skip$
      if$
    }
  if$
  title.field field.used =
    { skip$ }
    { format.btitle "title" output.check }
  if$
  crossref missing$
    { format.bvolume output
      format.number.series output
      format.edition output
      publisher "publisher" output.check
      address output
    }
    { format.book.crossref output.nonnull
      format.edition output
    }
  if$
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {booklet}
{ output.bibitem
  list.label.output
  " " list.year * output.nonnull
  title.field field.used =
    { skip$ }
    { format.title quote "title" output.check }
  if$
  howpublished output
  address output
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {inbook}
{ output.bibitem
  list.label.output
  " " list.year * output.nonnull
  author empty$
    { editor "author and editor" item.check }
    { crossref missing$
	{ "author and editor" editor either.or.check }
	'skip$
      if$
    }
  if$
  crossref missing$
    { format.bvolume output
      format.number.series output
      format.edition output
      publisher "publisher" output.check
      address output
    }
    { format.book.crossref output.nonnull
      format.edition output
    }
  if$
  format.chapter.pages "chapter and pages" output.check
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {incollection}
{ output.bibitem
  list.label.output
  " " list.year * output.nonnull
  author "author" item.check
  crossref missing$
    { format.in.ed.booktitle "booktitle" output.check
      format.edition output
      format.bvolume output
      format.number.series output
      publisher "publisher" output.check
      address output
    }
    { format.incoll.inproc.crossref output.nonnull
    }
  if$
  format.chapter.pages output
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {inproceedings}
{ output.bibitem
  list.label.output
  " " list.year * output.nonnull
  author "author" item.check
  crossref missing$
    { format.in.ed.booktitle "booktitle" output.check
      format.bvolume output
      format.number.series output
      address empty$
	{ organization output
	  publisher output
	}
	{ organization output
	  publisher output
          address output.nonnull
 	}
      if$
    }
    { format.incoll.inproc.crossref output.nonnull
    }
  if$
  format.pages output
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {conference} { inproceedings }

FUNCTION {manual}
{ output.bibitem
  list.label.output
  " " list.year * output.nonnull
  title.field field.used =
    { skip$ }
    { format.btitle "title" output.check }
  if$
  format.edition output
  author empty$
    { organization empty$
	{ address output }
	'skip$
      if$
    }
    { organization output
      address output
    }
  if$
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {mastersthesis}
{ output.bibitem
  list.label.output
  " " list.year * output.nonnull
  author "author" item.check
  title.field field.used =
    { skip$ }
    { format.title "title" output.check }
  if$
  "Master's thesis" format.thesis.type output.nonnull
  school "school" output.check
  address output
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {misc}
{ output.bibitem
  list.label.output
  " " list.year * output.nonnull
  title.field field.used =
    { skip$ }
    { format.title quote output }
  if$
  howpublished output
  new.block
  note output
  fin.entry
  write.url
  empty.misc.check
}

FUNCTION {phdthesis}
{ output.bibitem
  list.label.output
  " " list.year * output.nonnull
  author "author" item.check
  title.field field.used =
    { skip$ }
    { title "title" output.check }
  if$
  "PhD thesis" format.thesis.type output.nonnull
  school "school" output.check
  address output
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {proceedings}
{ output.bibitem
  list.label.output
  " " list.year * output.nonnull
  format.bvolume output
  format.number.series output
  address empty$
    { editor empty$
	{ skip$ }
	{ organization output
	}
      if$
      publisher output
    }
    { editor empty$
	'skip$
	{ organization output }
      if$
      publisher output
      address output.nonnull
    }
  if$
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {techreport}
{ output.bibitem
  list.label.output
  " " list.year * output.nonnull
  author "author" item.check
  title.field field.used =
    { skip$ }
    { format.title "title" output.check }
  if$
  format.tr.number output.nonnull
  institution "institution" output.check
  address output
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {unpublished}
{ output.bibitem
  list.label.output
  " " list.year * output.nonnull
  author "author" item.check
  title.field field.used =
    { skip$ }
    { format.title "title" output.check }
  if$
  new.block
  note "note" output.check
  fin.entry
  write.url
}

FUNCTION {default.type} { misc }

MACRO {jan} {"January"}

MACRO {feb} {"February"}

MACRO {mar} {"March"}

MACRO {apr} {"April"}

MACRO {may} {"May"}

MACRO {jun} {"June"}

MACRO {jul} {"July"}

MACRO {aug} {"August"}

MACRO {sep} {"September"}

MACRO {oct} {"October"}

MACRO {nov} {"November"}

MACRO {dec} {"December"}

MACRO {acmcs} {"ACM Computing Surveys"}

MACRO {acta} {"Acta Informatica"}

MACRO {cacm} {"Communications of the ACM"}

MACRO {ibmjrd} {"IBM Journal of Research and Development"}

MACRO {ibmsj} {"IBM Systems Journal"}

MACRO {ieeese} {"IEEE Transactions on Software Engineering"}

MACRO {ieeetc} {"IEEE Transactions on Computers"}

MACRO {ieeetcad}
 {"IEEE Transactions on Computer-Aided Design of Integrated Circuits"}

MACRO {ipl} {"Information Processing Letters"}

MACRO {jacm} {"Journal of the ACM"}

MACRO {jcss} {"Journal of Computer and System Sciences"}

MACRO {scp} {"Science of Computer Programming"}

MACRO {sicomp} {"SIAM Journal on Computing"}

MACRO {tocs} {"ACM Transactions on Computer Systems"}

MACRO {tods} {"ACM Transactions on Database Systems"}

MACRO {tog} {"ACM Transactions on Graphics"}

MACRO {toms} {"ACM Transactions on Mathematical Software"}

MACRO {toois} {"ACM Transactions on Office Information Systems"}

MACRO {toplas} {"ACM Transactions on Programming Languages and Systems"}

MACRO {tcs} {"Theoretical Computer Science"}

READ

EXECUTE {init.field.constants}

FUNCTION {sortify}
{ purify$
  "l" change.case$
}

FUNCTION {sortify.names}
{ " \harvardand\ " " " replace.substring
  " et~al." " zzz" replace.substring
  sortify
}

FUNCTION {author.key.label}
{ author empty$
    { key empty$
	{ title.field 'field.used := }
	{ key.field 'field.used := }
      if$
    }
    { author.field 'field.used := }
  if$
}

FUNCTION {author.editor.key.label}
{ author empty$
    { editor empty$
	{ key empty$
	    { title.field 'field.used := }
	    { key.field 'field.used := }
	  if$
  	}
	{ editor.field 'field.used := }
      if$
    }
    { author.field 'field.used := }
  if$
}

FUNCTION {author.key.organization.label}
{ author empty$
    { key empty$
	{ organization empty$
	    { title.field 'field.used := }
	    { organization.field 'field.used := }
	  if$
	}
	{ key.field 'field.used := }
      if$
    }
    { author.field 'field.used := }
  if$
}

FUNCTION {editor.key.organization.label}
{ editor empty$
    { key empty$
	{ organization empty$
	    { title.field 'field.used := }
	    { organization.field 'field.used := }
	  if$
	}
	{ key.field 'field.used := }
      if$
    }
    { editor.field 'field.used := }
  if$
}

FUNCTION {sort.format.title}
{ 't :=
  "A " #2
    "An " #3
      "The " #4 t chop.word
    chop.word
  chop.word
  sortify
  #1 global.max$ substring$
}

FUNCTION {calc.label} %%%XXX change
{ make.abbr.label
  title.field field.used =
    { sort.format.title }
    { sortify.names }
  if$
  year field.or.null purify$ #-1 #4 substring$ sortify
  *
  'sort.label :=
}

FUNCTION {preliminaries} %%%XXX change
{ type$ "book" =
  type$ "inbook" =
  or
    'author.editor.key.label
    { type$ "proceedings" =
	'editor.key.organization.label
	{ type$ "manual" =
	    'author.key.organization.label
	    'author.key.label
	  if$
	}
      if$
    }
  if$
  author.field field.used = %%%XXX change
    {
      author num.names$ #2 >
        { #1 }
        { #0 }
      if$
      'etal.required :=
    }
    {
      editor.field field.used = 
        {
          editor num.names$ #2 >
            { #1 }
            { #0 }
          if$
        }
        { #0 }
      if$
      'etal.required :=
    }
  if$
  #1 'etal.allowed :=
}

FUNCTION {first.presort}
{ calc.label
  sort.label
  title.field field.used =
    { skip$ }
    { "    "
      *
      make.list.label sortify.names
      *
      "    "
      *
      title field.or.null
      sort.format.title
      *
    }
  if$
  #1 entry.max$ substring$
  'sort.key$ :=
}

ITERATE {preliminaries}

ITERATE {first.presort}

SORT

STRINGS { last.sort.label next.extra last.full.label}

INTEGERS { last.extra.num last.etal.allowed}

FUNCTION {initialize.confusion}
{ #0 int.to.chr$ 'last.sort.label :=
  #0 int.to.chr$ 'last.full.label :=
  #1 'last.etal.allowed :=
}

FUNCTION {confusion.pass}
{ last.sort.label sort.label =
    { last.etal.allowed 
        { last.full.label make.full.label sortify.names =
            { skip$ }
            { #0 'etal.allowed :=
              #0 'last.etal.allowed :=
            }
          if$
        }
        { #0 'etal.allowed := }
      if$
    }
    { sort.label 'last.sort.label :=
      make.full.label sortify.names 'last.full.label :=
      #1 'last.etal.allowed :=
    }
  if$
}

EXECUTE {initialize.confusion}

ITERATE {confusion.pass}

EXECUTE {initialize.confusion}

REVERSE {confusion.pass}

FUNCTION {initialize.last.extra.num}
{ #0 int.to.chr$ 'last.sort.label :=
  "" 'next.extra :=
  #0 'last.extra.num :=
}

FUNCTION {forward.pass}
{ last.sort.label sort.label =
    { last.extra.num #1 + 'last.extra.num :=
      last.extra.num int.to.chr$ 'extra.label :=
    }
    { "a" chr.to.int$ 'last.extra.num :=
      "" 'extra.label :=
      sort.label 'last.sort.label :=
    }
  if$
}

FUNCTION {reverse.pass}
{ next.extra "b" =
    { "a" 'extra.label := }
    'skip$
  if$
  year empty$
    { "n.d." extra.label emphasize * 'list.year := }
    { year extra.label emphasize * 'list.year := }
  if$
  extra.label 'next.extra :=
}

ITERATE {first.presort}

SORT

EXECUTE {initialize.last.extra.num}

ITERATE {forward.pass}

REVERSE {reverse.pass}

FUNCTION {second.presort}
{ make.list.label
  title.field field.used =
    { sort.format.title }
    { sortify.names }
  if$
  "    "
  *
  list.year field.or.null sortify
  *
  "    "
  *
  title.field field.used =
    { skip$ }
    { title field.or.null
      sort.format.title
      *
    }
  if$
  #1 entry.max$ substring$
  'sort.key$ :=
}

ITERATE {second.presort}

SORT

FUNCTION {begin.bib}
{ preamble$ empty$
    'skip$
    { "\harvardpreambledefs{%" write$ newline$
      preamble$ write$ "}" write$ newline$
      "\harvardpreambletext{%" write$ newline$
      preamble$ write$ "}" write$ newline$ }
  if$
  "\begin{thebibliography}{xx}" write$ newline$
}

EXECUTE {begin.bib}

EXECUTE {init.state.consts}

ITERATE {call.type$}

FUNCTION {end.bib}
{ newline$
  "\end{thebibliography}" write$ newline$
}

EXECUTE {end.bib}


==> kluwer.bst.txt <==
% BibTeX standard bibliography style `kluwer' (one of the harvard family)
	% version 0.99a for BibTeX versions 0.99a or later, LaTeX version 2.09.
	% Copyright (C) 1991, all rights reserved.
	% Copying of this file is authorized only if either
	% (1) you make absolutely no changes to your copy, including name, or
	% (2) if you do make changes, you name it something other than
	% btxbst.doc, plain.bst, unsrt.bst, alpha.bst, abbrv.bst, agsm.bst,
        % dcu.bst or kluwer.bst.
	% This restriction helps ensure that all standard styles are identical.
	% The file harvard.tex has the documentation for this style.

% ACKNOWLEDGEMENT:
%   This document is a modified version of alpha.bst to which it owes much of
%   its functionality.

% AUTHOR
%   Peter Williams, Key Centre for Design Quality, Sydney University
%   e-mail: peterw@archsci.arch.su.oz.au

ENTRY
  { address
    author
    booktitle
    chapter
    edition
    editor
    howpublished
    institution
    journal
    key
    month
    note
    number
    organization
    pages
    publisher
    school
    series
    title
    type
    URL
    volume
    year
  }
  { field.used etal.allowed etal.required }
  { extra.label sort.label list.year }

INTEGERS { output.state before.all mid.sentence after.sentence after.block }

FUNCTION {init.state.consts}
{ #0 'before.all :=
  #1 'mid.sentence :=
  #2 'after.sentence :=
  #3 'after.block :=
}

STRINGS { s t f }

FUNCTION {output.nonnull}
{ 's :=
  output.state mid.sentence =
    { ", " * write$ }
    { output.state after.block =
	{ add.period$ write$
	  newline$
	  "\newblock " write$
	}
	{ output.state before.all =
	    'write$
	    { add.period$ " " * write$ }
	  if$
	}
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}

FUNCTION {output}
{ duplicate$ empty$
    'pop$
    'output.nonnull
  if$
}

FUNCTION {output.check}
{ 't :=
  duplicate$ empty$
    { pop$ "empty " t * " in " * cite$ * warning$ }
    'output.nonnull
  if$
}

FUNCTION {item.check}
{ 't :=
  empty$
    { "empty " t * " in " * cite$ * warning$ }
    { skip$ }
  if$
}

FUNCTION {fin.entry}
{ add.period$
  write$
  newline$
}

FUNCTION {new.block}
{ output.state before.all =
    'skip$
    { after.block 'output.state := }
  if$
}

FUNCTION {not}
{   { #0 }
    { #1 }
  if$
}

FUNCTION {and}
{   'skip$
    { pop$ #0 }
  if$
}

FUNCTION {or}
{   { pop$ #1 }
    'skip$
  if$
}

FUNCTION {field.or.null}
{ duplicate$ empty$
    { pop$ "" }
    'skip$
  if$
}

FUNCTION {emphasize}
{ duplicate$ empty$
    { pop$ "" }
    { "{\em " swap$ * "}" * }
  if$
}

FUNCTION {embolden}
{ duplicate$ empty$
    { pop$ "" }
    { "{\bf " swap$ * "}" * }
  if$
}

FUNCTION {quote}
{ duplicate$ empty$
    { pop$ "" }
    { "`" swap$ * "'" * }
  if$
}

FUNCTION {write.url}
{ URL empty$
    { skip$ }
    { "\newline\harvardurl{" URL * "}" * write$ newline$ }
  if$
}

INTEGERS { nameptr namesleft numnames }

FUNCTION {format.names}
{ 's :=
  'f :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { s nameptr f format.name$ 't :=
      nameptr #1 >
	{ namesleft #1 >
	    { ", " * t * }
	    { t "others" =
		{ " et~al." * }
		{ " and " * t * }
	      if$
	    }
	  if$
	}
	't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

FUNCTION {format.authors}
{ author empty$
    { "" }
    { "{vv~}{ll}{, jj}{, f.}" author format.names }
  if$
}

FUNCTION {format.editors}
{ editor empty$
    { "" }
    { "{vv~}{ll}{, jj}{, f.}" editor format.names
      editor num.names$ #1 >
	{ " (eds)" * }
	{ " (ed.)" * }
      if$
    }
  if$
}

FUNCTION {format.editors.reverse}
{ editor empty$
    { "" }
    { "{f.~}{vv~}{ll}{, jj}" editor format.names
      editor num.names$ #1 >
	{ " (eds)" * }
	{ " (ed.)" * }
      if$
    }
  if$
}

FUNCTION {format.title}
{ title empty$
    { "" }
    { title "t" change.case$ }
  if$
}

FUNCTION {n.dashify}
{ 't :=
  ""
    { t empty$ not }
    { t #1 #1 substring$ "-" =
	{ t #1 #2 substring$ "--" = not
	    { "--" *
	      t #2 global.max$ substring$ 't :=
	    }
	    {   { t #1 #1 substring$ "-" = }
		{ "-" *
		  t #2 global.max$ substring$ 't :=
		}
	      while$
	    }
	  if$
	}
	{ t #1 #1 substring$ *
	  t #2 global.max$ substring$ 't :=
	}
      if$
    }
  while$
}

FUNCTION {format.btitle}
{ title emphasize
}

FUNCTION {tie.or.space.connect}
{ duplicate$ text.length$ #3 <
    { "~" }
    { " " }
  if$
  swap$ * *
}

FUNCTION {either.or.check}
{ empty$
    'pop$
    { "can't use both " swap$ * " fields in " * cite$ * warning$ }
  if$
}

FUNCTION {format.bvolume}
{ volume empty$
    { "" }
    { "Vol." volume tie.or.space.connect
      series empty$
	'skip$
	{ " of " * series emphasize * }
      if$
      "volume and number" number either.or.check
    }
  if$
}

FUNCTION {format.number.series}
{ volume empty$
    { number empty$
	{ series field.or.null }
	{ output.state mid.sentence =
	    { "number" }
	    { "Number" }
	  if$
	  number tie.or.space.connect
	  series empty$
	    { "there's a number but no series in " cite$ * warning$ }
	    { " in " * series emphasize * }
	  if$
	}
      if$
    }
    { "" }
  if$
}

FUNCTION {format.edition}
{ edition empty$
    { "" }
    { output.state mid.sentence =
	{ edition "l" change.case$ " edn" * }
	{ edition "t" change.case$ " edn" * }
      if$
    }
  if$
}

INTEGERS { multiresult }

FUNCTION {multi.page.check}
{ 't :=
  #0 'multiresult :=
    { multiresult not
      t empty$ not
      and
    }
    { t #1 #1 substring$
      duplicate$ "-" =
      swap$ duplicate$ "," =
      swap$ "+" =
      or or
	{ #1 'multiresult := }
	{ t #2 global.max$ substring$ 't := }
      if$
    }
  while$
  multiresult
}

FUNCTION {format.pages}
{ pages empty$
    { "" }
    { pages multi.page.check
	{ "pp.~" pages n.dashify * }
	{ "p.~" pages * }
      if$
    }
  if$
}

FUNCTION {format.vol.num.pages}
{ volume embolden field.or.null
  number empty$
    'skip$
    { "(" number * ")" * *
      volume empty$
	{ "there's a number but no volume in " cite$ * warning$ }
	'skip$
      if$
    }
  if$
  pages empty$
    'skip$
    { duplicate$ empty$
	{ pop$ format.pages }
	{ ",~" * pages n.dashify * }
      if$
    }
  if$
}

FUNCTION {format.chapter.pages}
{ chapter empty$
    'format.pages
    { type empty$
	{ "chapter" }
	{ type "l" change.case$ }
      if$
      chapter tie.or.space.connect
      pages empty$
	'skip$
	{ ", " * format.pages * }
      if$
    }
  if$
}

FUNCTION {format.in.ed.booktitle}
{ booktitle empty$
    { "" }
    { editor empty$
	{ booktitle emphasize }
	{ "{\em in} " format.editors.reverse * ", " * booktitle emphasize * }
      if$
    }
  if$
}

FUNCTION {empty.misc.check}
{ author empty$ title empty$ howpublished empty$
  month empty$ year empty$ note empty$
  and and and and and
  key empty$ not and
    { "all relevant fields are empty in " cite$ * warning$ }
    'skip$
  if$
}

FUNCTION {format.thesis.type}
{ type empty$
    'skip$
    { pop$
      type "t" change.case$
    }
  if$
}

FUNCTION {format.tr.number}
{ type empty$
    { "Technical Report" }
    'type
  if$
  number empty$
    { "t" change.case$ }
    { number tie.or.space.connect }
  if$
}

FUNCTION {format.article.crossref}
{ key empty$
    { journal empty$
	{ "need key or journal for " cite$ * " to crossref " * crossref *
	  warning$
	  ""
	}
	{ "in {\em " journal * "\/}" * " \cite{" * crossref * "}" *
        }
      if$
    }
    { " {\em in} \citeasnoun{" crossref * "}" * }
  if$
}

FUNCTION {format.book.crossref}
{ volume empty$
    { "empty volume in " cite$ * "'s crossref of " * crossref * warning$
      "in "
    }
    { "Vol." volume tie.or.space.connect
      " of " *
    }
  if$
  editor empty$
  editor field.or.null author field.or.null =
  or
    { key empty$
	{ series empty$
	    { "need editor, key, or series for " cite$ * " to crossref " *
	      crossref * warning$
	      "" *
	    }
	    { "{\em " * series * "\/}" * " \cite{" * crossref * "}" *}
	  if$
	}
	{ " \citeasnoun{" * crossref * "}" * }
      if$
    }
    { " \citeasnoun{" * crossref * "}" * }
  if$
}

FUNCTION {format.incoll.inproc.crossref}
{ editor empty$
  editor field.or.null author field.or.null =
  or
    {
      key empty$
	{ booktitle empty$
	    { "need editor, key, or booktitle for " cite$ * " to crossref " *
	      crossref * warning$
	      ""
	    }
	    { "in {\em " booktitle * "\/}" * " \cite{" * crossref * "}" *}
	  if$
	}
	{ " {\em in} \citeasnoun{" crossref * "}" * }
      if$
    }
    {  " {\em in} \citeasnoun{" crossref * "}" * }
  if$
 
}

INTEGERS { len }

FUNCTION {chop.word}
{ 's :=
  'len :=
  s #1 len substring$ =
    { s len #1 + global.max$ substring$ }
    's
  if$
}

INTEGERS { ind tsslen }

STRINGS { tss ret rss istr }

FUNCTION {replace.substring}{
  'rss :=
  'tss :=
  'istr :=
  "" 'ret :=
  tss text.length$ 'tsslen :=
  #1 'ind :=
    { istr ind tsslen substring$ "" = not }
    { istr ind tsslen substring$ tss =
        { ret rss * 'ret :=
          ind tsslen + 'ind :=
        }
        { ret istr ind #1 substring$ * 'ret :=
          ind #1 + 'ind :=
        }
      if$
    }
  while$
  ret
}

FUNCTION {format.lab.names.abbr}
{ 's :=
  s num.names$ 'numnames :=
  numnames #1 >
    { numnames #2 >
	{ s #1 "{vv~}{ll}" format.name$ " et~al." * }
	{ s #2 "{ff }{vv }{ll}{ jj}" format.name$ "others" =
            { s #1 "{vv~}{ll}" format.name$ " et~al." * }
	    { s #1 "{vv~}{ll}" format.name$ " and " *
              s #2 "{vv~}{ll}" format.name$ * 
            }
          if$
        }
      if$
    }
    { s #1 "{vv~}{ll}" format.name$ }
  if$
}

FUNCTION {format.lab.names.full}
{ 's :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { s nameptr "{vv~}{ll}" format.name$ 't :=
      nameptr #1 >
	{ namesleft #1 >
	    { ", " * t * }
	    { t "others" =
		{ " et~al." * }
		{ " and " * t * }
	      if$
	    }
	  if$
	}
	't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

INTEGERS { author.field editor.field organization.field title.field key.field }

FUNCTION {init.field.constants}
{ #0 'author.field :=
  #1 'editor.field :=
  #2 'organization.field :=
  #3 'title.field :=
  #4 'key.field :=
}

FUNCTION {make.list.label}
{ author.field field.used =
    { format.authors }
    { editor.field field.used =
        { format.editors }
        { organization.field field.used =
            { "The " #4 organization chop.word #3 text.prefix$ }
            { title.field field.used =
                { format.btitle }
                { key.field field.used =
                    { key #3 text.prefix$ }
                    { "Internal error :001 on " cite$ * " label" * warning$ }
                  if$
                }
              if$
            }
          if$
        }
      if$
    }
  if$
}

FUNCTION {make.full.label}
{ author.field field.used =
    { author format.lab.names.full }
    { editor.field field.used =
        { editor format.lab.names.full }
        { organization.field field.used =
            { "The " #4 organization chop.word #3 text.prefix$ }
            { title.field field.used =
                { format.btitle }
                { key.field field.used =
                    { key #3 text.prefix$ }
                    { "Internal error :001 on " cite$ * " label" * warning$ }
                  if$
                }
              if$
            }
          if$
        }
      if$
    }
  if$
}

FUNCTION {make.abbr.label}
{ etal.allowed
    { author.field field.used =
        { author format.lab.names.abbr }
        { editor.field field.used =
            { editor format.lab.names.abbr }
            { organization.field field.used =
                { "The " #4 organization chop.word #3 text.prefix$ }
                { title.field field.used =
                    { format.btitle }
                    { key.field field.used =
                        { key #3 text.prefix$ }
                        {"Internal error :001 on " cite$ * " label" * warning$ }
                      if$
                    }
                  if$
                }
              if$
            }
          if$
        }
      if$
    }
    { make.full.label }
  if$
}

FUNCTION {output.bibitem}
{ newline$
  etal.allowed        %%%XXX change
  etal.required
  and
    {
      "\harvarditem[" write$
      make.abbr.label write$
      "]{" write$
    }
    {
      "\harvarditem{" write$
    }
  if$
  make.full.label write$
  "}{" write$
  list.year write$
  "}{" write$
  cite$ write$
  "}" write$
  newline$
  ""
  before.all 'output.state :=
}


FUNCTION {list.label.output}
{ make.list.label write$
}

FUNCTION {article}
{ output.bibitem
  list.label.output
  ": " list.year * output.nonnull
  author "author" item.check
  title.field field.used =
    { skip$ }
    { format.title "title" output.check }
  if$
  crossref missing$
    { journal emphasize "journal" duplicate$ item.check
      " " * format.vol.num.pages * output
    }
    { format.article.crossref output.nonnull
      format.pages output
    }
  if$
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {book}
{ output.bibitem
  list.label.output
  ": " list.year * output.nonnull
  author empty$
    { editor "author and editor" item.check }
    { crossref missing$
	{ "author and editor" editor either.or.check }
	'skip$
      if$
    }
  if$
  title.field field.used =
    { skip$ }
    { format.btitle "title" output.check }
  if$
  crossref missing$
    { format.bvolume output
      format.number.series output
      format.edition output
      publisher "publisher" output.check
      address output
    }
    { format.book.crossref output.nonnull
      format.edition output
    }
  if$
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {booklet}
{ output.bibitem
  list.label.output
  ": " list.year * output.nonnull
  title.field field.used =
    { skip$ }
    { format.title "title" output.check }
  if$
  howpublished output
  address output
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {inbook}
{ output.bibitem
  list.label.output
  ": " list.year * output.nonnull
  author empty$
    { editor "author and editor" item.check }
    { crossref missing$
	{ "author and editor" editor either.or.check }
	'skip$
      if$
    }
  if$
  title.field field.used =
    { skip$ }
    { format.btitle "title" output.check }
  if$
  crossref missing$
    { format.bvolume output
      format.number.series output
      format.edition output
      publisher "publisher" output.check
      address output
    }
    { format.book.crossref output.nonnull
      format.edition output
    }
  if$
  format.chapter.pages "chapter and pages" output.check
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {incollection}
{ output.bibitem
  list.label.output
  ": " list.year * output.nonnull
  title.field field.used =
    { skip$ }
    { format.title "title" output.check }
  if$
  author "author" item.check
  crossref missing$
    { format.in.ed.booktitle "booktitle" output.check
      format.edition output
      format.bvolume output
      format.number.series output
      publisher "publisher" output.check
      address output
    }
    { format.incoll.inproc.crossref output.nonnull
    }
  if$
  format.chapter.pages output
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {inproceedings}
{ output.bibitem
  list.label.output
  ": " list.year * output.nonnull
  title.field field.used =
    { skip$ }
    { format.title "title" output.check }
  if$
  author "author" item.check
  crossref missing$
    { format.in.ed.booktitle "booktitle" output.check
      format.bvolume output
      format.number.series output
      address empty$
	{ organization output
	  publisher output
	}
	{ organization output
	  publisher output
	  address output.nonnull
	}
      if$
    }
    { format.incoll.inproc.crossref output.nonnull
    }
  if$
  format.pages output
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {conference} { inproceedings }

FUNCTION {manual}
{ output.bibitem
  list.label.output
  ": " list.year * output.nonnull
  title.field field.used =
    { skip$ }
    { format.btitle "title" output.check }
  if$
  format.edition output
  author empty$
    { organization empty$
	{ address output
	}
	'skip$
      if$
    }
    { organization output
      address output
    }
  if$
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {mastersthesis}
{ output.bibitem
  list.label.output
  ": " list.year * output.nonnull
  author "author" item.check
  title.field field.used =
    { skip$ }
    { format.title emphasize "title" output.check }
  if$
  "Master's thesis" format.thesis.type output.nonnull
  school "school" output.check
  address output
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {misc}
{ output.bibitem
  list.label.output
  ": " list.year * output.nonnull
  title.field field.used =
    { skip$ }
    { format.title output }
  if$
  howpublished output
  new.block
  note output
  fin.entry
  write.url
  empty.misc.check
}

FUNCTION {phdthesis}
{ output.bibitem
  list.label.output
  ": " list.year * output.nonnull
  author "author" item.check
  title.field field.used =
    { skip$ }
    { format.btitle "title" output.check }
  if$
  "PhD thesis" format.thesis.type output.nonnull
  school "school" output.check
  address output
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {proceedings}
{ output.bibitem
  list.label.output
  ": " list.year * output.nonnull
  title.field field.used =
    { skip$ }
    { format.btitle "title" output.check }
  if$
  format.bvolume output
  format.number.series output
  address empty$
    { editor empty$
	{ skip$ }
	{ organization output
	}
      if$
      publisher output
    }
    { editor empty$
	'skip$
	{ organization output }
      if$
      publisher output
      address output.nonnull
    }
  if$
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {techreport}
{ output.bibitem
  list.label.output
  ": " list.year * output.nonnull
  author "author" item.check
  title.field field.used =
    { skip$ }
    { format.title "title" output.check }
  if$
  format.tr.number emphasize output.nonnull
  institution "institution" output.check
  address output
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {unpublished}
{ output.bibitem
  list.label.output
  ": " list.year * output.nonnull
  author "author" item.check
  title.field field.used =
    { skip$ }
    { format.title "title" output.check }
  if$
  new.block
  note "note" output.check
  fin.entry
  write.url
}

FUNCTION {default.type} { misc }

MACRO {jan} {"January"}

MACRO {feb} {"February"}

MACRO {mar} {"March"}

MACRO {apr} {"April"}

MACRO {may} {"May"}

MACRO {jun} {"June"}

MACRO {jul} {"July"}

MACRO {aug} {"August"}

MACRO {sep} {"September"}

MACRO {oct} {"October"}

MACRO {nov} {"November"}

MACRO {dec} {"December"}

MACRO {acmcs} {"ACM Computing Surveys"}

MACRO {acta} {"Acta Informatica"}

MACRO {cacm} {"Communications of the ACM"}

MACRO {ibmjrd} {"IBM Journal of Research and Development"}

MACRO {ibmsj} {"IBM Systems Journal"}

MACRO {ieeese} {"IEEE Transactions on Software Engineering"}

MACRO {ieeetc} {"IEEE Transactions on Computers"}

MACRO {ieeetcad}
 {"IEEE Transactions on Computer-Aided Design of Integrated Circuits"}

MACRO {ipl} {"Information Processing Letters"}

MACRO {jacm} {"Journal of the ACM"}

MACRO {jcss} {"Journal of Computer and System Sciences"}

MACRO {scp} {"Science of Computer Programming"}

MACRO {sicomp} {"SIAM Journal on Computing"}

MACRO {tocs} {"ACM Transactions on Computer Systems"}

MACRO {tods} {"ACM Transactions on Database Systems"}

MACRO {tog} {"ACM Transactions on Graphics"}

MACRO {toms} {"ACM Transactions on Mathematical Software"}

MACRO {toois} {"ACM Transactions on Office Information Systems"}

MACRO {toplas} {"ACM Transactions on Programming Languages and Systems"}

MACRO {tcs} {"Theoretical Computer Science"}

READ

EXECUTE {init.field.constants}

FUNCTION {sortify}
{ purify$
  "l" change.case$
}

FUNCTION {sortify.names}
{ " and " " " replace.substring
  " et~al." " zzz" replace.substring
  sortify
}

FUNCTION {author.key.label}
{ author empty$
    { key empty$
	{ title.field 'field.used := }
	{ key.field 'field.used := }
      if$
    }
    { author.field 'field.used := }
  if$
}

FUNCTION {author.editor.key.label}
{ author empty$
    { editor empty$
	{ key empty$
	    { title.field 'field.used := }
	    { key.field 'field.used := }
	  if$
  	}
	{ editor.field 'field.used := }
      if$
    }
    { author.field 'field.used := }
  if$
}

FUNCTION {author.key.organization.label}
{ author empty$
    { key empty$
	{ organization empty$
	    { title.field 'field.used := }
	    { organization.field 'field.used := }
	  if$
	}
	{ key.field 'field.used := }
      if$
    }
    { author.field 'field.used := }
  if$
}

FUNCTION {editor.key.organization.label}
{ editor empty$
    { key empty$
	{ organization empty$
	    { title.field 'field.used := }
	    { organization.field 'field.used := }
	  if$
	}
	{ key.field 'field.used := }
      if$
    }
    { editor.field 'field.used := }
  if$
}

FUNCTION {sort.format.title}
{ 't :=
  "A " #2
    "An " #3
      "The " #4 t chop.word
    chop.word
  chop.word
  sortify
  #1 global.max$ substring$
}

FUNCTION {calc.label}
{ make.abbr.label
  title.field field.used =
    { sort.format.title }
    { sortify.names }
  if$
  year field.or.null purify$ #-1 #4 substring$ sortify
  *
  'sort.label :=
}

FUNCTION {preliminaries} %%%XXX change
{ type$ "book" =
  type$ "inbook" =
  or
    'author.editor.key.label
    { type$ "proceedings" =
	'editor.key.organization.label
	{ type$ "manual" =
	    'author.key.organization.label
	    'author.key.label
	  if$
	}
      if$
    }
  if$
  author.field field.used = %%%XXX change
    {
      author num.names$ #2 >
        { #1 }
        { #0 }
      if$
      'etal.required :=
    }
    {
      editor.field field.used = 
        {
          editor num.names$ #2 >
            { #1 }
            { #0 }
          if$
        }
        { #0 }
      if$
      'etal.required :=
    }
  if$
  #1 'etal.allowed :=
}

FUNCTION {first.presort}
{ calc.label
  sort.label
  title.field field.used =
    { skip$ }
    { "    "
      *
      make.list.label sortify.names
      *
      "    "
      *
      title field.or.null
      sort.format.title
      *
    }
  if$
  #1 entry.max$ substring$
  'sort.key$ :=
}

ITERATE {preliminaries}

ITERATE {first.presort}

SORT

STRINGS { last.sort.label next.extra last.full.label }

INTEGERS { last.extra.num last.etal.allowed }

FUNCTION {initialize.confusion}
{ #0 int.to.chr$ 'last.sort.label :=
  #0 int.to.chr$ 'last.full.label :=
  #1 'last.etal.allowed :=
}

FUNCTION {confusion.pass}
{ last.sort.label sort.label =
    { last.etal.allowed 
        { last.full.label make.full.label sortify.names =
            { skip$ }
            { #0 'etal.allowed :=
              #0 'last.etal.allowed :=
            }
          if$
        }
        { #0 'etal.allowed := }
      if$
    }
    { sort.label 'last.sort.label :=
      make.full.label sortify.names 'last.full.label :=
      #1 'last.etal.allowed :=
    }
  if$
}

EXECUTE {initialize.confusion}

ITERATE {confusion.pass}

EXECUTE {initialize.confusion}

REVERSE {confusion.pass}

FUNCTION {initialize.last.extra.num}
{ #0 int.to.chr$ 'last.sort.label :=
  "" 'next.extra :=
  #0 'last.extra.num :=
}

FUNCTION {forward.pass}
{ last.sort.label sort.label =
    { last.extra.num #1 + 'last.extra.num :=
      last.extra.num int.to.chr$ 'extra.label :=
    }
    { "a" chr.to.int$ 'last.extra.num :=
      "" 'extra.label :=
      sort.label 'last.sort.label :=
    }
  if$
}

FUNCTION {reverse.pass}
{ next.extra "b" =
    { "a" 'extra.label := }
    'skip$
  if$
  year empty$
    { "n.d." extra.label * 'list.year := }
    { year extra.label * 'list.year := }
  if$
  extra.label 'next.extra :=
}

ITERATE {first.presort}

SORT

EXECUTE {initialize.last.extra.num}

ITERATE {forward.pass}

REVERSE {reverse.pass}

FUNCTION {second.presort}
{ make.list.label
  title.field field.used =
    { sort.format.title }
    { sortify.names }
  if$
  "    "
  *
  list.year field.or.null sortify
  *
  "    "
  *
  title.field field.used =
    { skip$ }
    { title field.or.null
      sort.format.title
      *
    }
  if$
  #1 entry.max$ substring$
  'sort.key$ :=
}

ITERATE {second.presort}

SORT

FUNCTION {begin.bib}
{ preamble$ empty$
    'skip$
    { "\harvardpreambledefs{%" write$ newline$
      preamble$ write$ "}" write$ newline$
      "\harvardpreambletext{%" write$ newline$
      preamble$ write$ "}" write$ newline$ }
  if$
  "\begin{thebibliography}{xx}" write$ newline$
}

EXECUTE {begin.bib}

EXECUTE {init.state.consts}

ITERATE {call.type$}

FUNCTION {end.bib}
{ newline$
  "\end{thebibliography}" write$ newline$
}

EXECUTE {end.bib}


==> nederlands.bst.txt <==
%%% ====================================================================
%%%  @BibTeX-style-file{
%%%     author          = "Werenfried Spit",
%%%     version         = "2.5.1",
%%%     date            = "2 November 1993",
%%%     time            = "12:29:12 CET",
%%%     filename        = "nederlands.bst",
%%%     address         = "Departament de Fisica Teorica
%%%                        Universitat de Valencia
%%%                        c/ Moliner, 50
%%%                        E-46100 Burjassot, Valencia
%%%                        Espanya",
%%%     telephone       = "+34-6-386 4551",
%%%     email           = "spit@vm.ci.uv.es
%%%                        spit@ific.uv.es",
%%%     codetable       = "ISO/ASCII",
%%%     keywords        = "BibTeX, Dutch",
%%%     supported       = "yes",
%%%     checksum        = "19068 1618 4873 37905",
%%%     abstract        = "In Dutch (and German, ...) names are sorted on their
%%%                        last part; prepositions (the `von-part') are not
%%%                        considered to be part of the last name for sorting
%%%                        purposes. Thus, J. van Dale will be listed under D.
%%%
%%%                        This style is part of the Harvard package that
%%%                        supports citations like `see Van Dale (1983)' in the
%%%                        text; harvard.sty is needed. Sorting is done
%%%                        according to dutch rules. The layout of the
%%%                        bibliography is adapted to conventions is historical
%%%                        linguistics. As of version 2.3 books may have both
%%%                        an author and an editor.
%%%
%%%                        More information in dutch in the file. ",
%%%     docstring       = "The checksum field above contains a CRC-16
%%%                        checksum as the first value, followed by the
%%%                        equivalent of the standard UNIX wc (word
%%%                        count) utility output of lines, words, and
%%%                        characters.  This is produced by Robert
%%%                        Solovay's checksum utility.",
%%%  }
%%% ====================================================================
 FUNCTION {hello}
{ "BibTeX bibliography style `Nederlands' " top$
  "version <2.5>   dated <1-6-93>   (WS)" top$
}
% (C) Werenfried Spit    04-10-90
%
%     Departament de F{\'\i}sica Te\`orica
%     Universitat de Val\`encia
%     c/ dr.Moliner, 50
%     46100 Burjassot
%     Val\`encia
%     Espanya
%
%     spit@vm.ci.uv.es
%
%
%     Met gebruikmaking van veel werk van Piet v Oostrum en Oren Patashnik
%     Met dank aan Paul Wackers en Peter Williams.
%     Voor BibTeX 0.99a en LaTeX 2.09
%
%
% In deze bibliografiestijl wordt ondersteuning gegeven om in de
% tekst citaties met de auteursnaam en het jaartal te laten verschijnen
% bv zie (Van Dale, 1982). Naar Nederlandse gewoonte gebeurt het
% sorteren op achternaam, hoewel het tussenvoegsel eerder geschreven
% wordt. (Van Dale staat dus onder de D.) De ietwat ingewikkelde regel
% uit de nederlandse grammatica voor het gebruik van hoofdletters in
% tussenvoegsels van namen wordt toegepast. (Zie hiervoor het Groene
% Boekje of de ANS, of natuurlijk Van Dale, 1982).
%
% In tegenstelling tot de standaard bibstijlen laat deze stijl toe dat
% een boek zowel een auteur als een redacteur heeft. In zulke gevallen
% wordt op redacteur gesorteerd. Er komt dan bv onder de H in de bibliografie
%  W. Shakespeare, 1991. {\em Macbeth}, bezorgd door W. Hogan. ....
% en in de tekst zal `Hogan (1991)' voorkomen.
%
% Om deze bibliografiestijl te gebruiken moet de LaTeXstijl harvard.sty
% worden gebruikt. Deze definieert \harvarditem en \citeasnoun en
% herdefinieert \cite. Zie verder de bijbehorende documentatie
%
% Van deze stijl is ook versie 1.11 nog beschikbaar: deze werkt met
% citeauthoryear.sty ipv harvard.sty.
%
%
%
% wijzigingen:
% 02-11-93 fout in lidwoordafbreking verbeterd (dank aan Frank Poppe)
% 01-06-93 kruisreferenties veranderd
% 15-12-92 vermelding jaartal bij tijdschriftartikelen verdubbeld
% 14-12-92 vermelding jaartal bij tijdschriftartikelen verplaatst
%          enkele niet gebruikte routines verwijderd
% 22-10-92 mogelijkheid om bij boeken zowel een `author' als een `editor'
%          te vermelden toegevoegd
%          vermelding uitgeversadres (`address') veranderd
%
% 18-05-92 foutje in de sorteerroutine verbeterd  (dank aan Paul Wackers)
% 22-04-92 foutje in de behandeling van seriewerken verbeterd
%          behandeling van het `editor'-veld vernederlandst
%          (dank aan Ton vd Woude)
% 26-03-92 verschillende foutmeldingen verwijderd
% 20-03-92 mogelijk voorkomen van te lange outputregels voorkomen
% 17-03-92 verbetering van de verwerking van entries zonder year-veld
% 16-03-92 behandeling van labels veranderd om te lange strings te voorkomen
%          jaartal voor alle soorten entries direct na de auteur geplaatst
% 12-03-92 label aan jaartal toegevoegd
%          aanpassingen tbv Harvardstijlen
% 14-11-91 regels langer dan 80 tekens verwijderd (ivm met IBMse nukken)
% 27-05-91 karaktertabel toegevoegd
% 14-05-91 behandeling van tussenvoegsels in namen verbeterd
%
%%   Upper-case    \A\B\C\D\E\F\G\H\I\J\K\L\M\N\O\P\Q\R\S\T\U\V\W\X\Y\Z
%%   Lower-case    \a\b\c\d\e\f\g\h\i\j\k\l\m\n\o\p\q\r\s\t\u\v\w\x\y\z
%%   Digits        \0\1\2\3\4\5\6\7\8\9
%%   Exclamation   \!     Double quote  \"     Hash (number) \#
%%   Dollar        \$     Percent       \%     Ampersand     \&
%%   Acute accent  \'     Left paren    \(     Right paren   \)
%%   Asterisk      \*     Plus          \+     Comma         \,
%%   Minus         \-     Point         \.     Solidus       \/
%%   Colon         \:     Semicolon     \;     Less than     \<
%%   Equals        \=     Greater than  \>     Question mark \?
%%   Commercial at \@     Left bracket  \[     Backslash     \\
%%   Right bracket \]     Circumflex    \^     Underscore    \_
%%   Grave accent  \`     Left brace    \{     Vertical bar  \|
%%   Right brace   \}     Tilde         \~
%%
%
%   Citation format: [author-last-name, year]
%             [author-last-name \& author-last-name, year]
%             [author-last-name {\em et~al.}, year]
%
%   Reference list ordering: alphabetical by author or whatever passes
%   for author in the absence of one.


ENTRY
  { address
    author
    booktitle
    chapter
    edition
    editor
    howpublished
    institution
    journal
    key
    month
    note
    number
    organization
    pages
    publisher
    school
    series
    title
    type
    volume
    year
    font
  }
  { title.used }
  { label abbr.label full.label extra.label sort.label list.label year.string }

INTEGERS { output.state before.all mid.sentence after.sentence after.block }

FUNCTION {init.state.consts}
{ #0 'before.all :=
  #1 'mid.sentence :=
  #2 'after.sentence :=
  #3 'after.block :=
}

STRINGS { s t }

FUNCTION {output.nonnull}
{ 's :=
  output.state mid.sentence =
    { ", " * write$ }
    { output.state after.block =
    { add.period$ write$
      newline$
      "\newblock " write$
    }
    { output.state before.all =
        'write$
        { add.period$ " " * write$ }
      if$
    }
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}

FUNCTION {output}
{ duplicate$ empty$
    'pop$
    'output.nonnull
  if$
}

FUNCTION {output.check}
{ 't :=
  duplicate$ empty$
    { pop$ "empty " t * " in " * cite$ * warning$ }
    'output.nonnull
  if$
}

FUNCTION {One.cap}  %(WS) 14-05-91 capitalizes first letter of string
                    %              leaves the rest the same
{ duplicate$
  #1 #1   substring$ "\uppercase{" swap$ * "}" * swap$
  #2 #200 substring$ *
}

FUNCTION {output.bibitem}         % (WS 12-03-92) \bibitem replaced by
{ newline$                        % \harvarditem;
  "\harvarditem[" write$          % (WS 22 10 92) label doubly written
  label write$                    % to prevent too long strings
  "]%" write$ newline$            % (WS 20 03 92) newlines inserted
  "{"  write$
  label write$
  "}%" write$ newline$
  "{"  write$
  year.string write$
  "}{" write$
  cite$ write$
  "}" write$
  newline$
  ""
  before.all 'output.state :=
}

FUNCTION {fin.entry}
{ add.period$
  write$
  newline$
}

FUNCTION {new.block}
{ output.state before.all =
    'skip$
    { after.block 'output.state := }
  if$
}

FUNCTION {new.sentence}
{ output.state after.block =
    'skip$
    { output.state before.all =
    'skip$
    { after.sentence 'output.state := }
      if$
    }
  if$
}

FUNCTION {not}
{   { #0 }
    { #1 }
  if$
}

FUNCTION {and}
{   'skip$
    { pop$ #0 }
  if$
}

FUNCTION {or}
{   { pop$ #1 }
    'skip$
  if$
}

FUNCTION {new.block.checka}
{ empty$
    'skip$
    'new.block
  if$
}

FUNCTION {new.block.checkb}
{ empty$
  swap$ empty$
  and
    'skip$
    'new.block
  if$
}

FUNCTION {new.sentence.checka}
{ empty$
    'skip$
    'new.sentence
  if$
}

FUNCTION {new.sentence.checkb}
{ empty$
  swap$ empty$
  and
    'skip$
    'new.sentence
  if$
}

FUNCTION {field.or.null}
{ duplicate$ empty$
    { pop$ "" }
    'skip$
  if$
}

FUNCTION {emphasize}
{ duplicate$ empty$
    { pop$ "" }
    { "{\em " swap$ * "}" * }
  if$
}

INTEGERS { nameptr namesleft numnames }

FUNCTION {format.names}
{ 's :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }

    { s nameptr "{ff~}{vv~}{ll}{, jj}" format.name$ 't :=

      nameptr #1 >                  % in de referentie wordt de volledige naam
    { namesleft #1 >                % afgedrukt: "J.H. van Dale"  (WS)
        { ", " * t * }
        { numnames #2 >
         { "," * }
         'skip$
          if$
          t "others" =
         { " {\em ~et~al.}" * }
         { " en " * t * }           % hier wordt een tussenvoegsel
          if$                       % tussen auteursnamen gemaakt   (WS)
        }
      if$
    }
    't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
  font empty$
  {   "{" swap$ * "}" * }
  {   "{" font * " " * swap$ * "}" * }
  if$
}

FUNCTION {format.authors}
{ author empty$
    { "" }
    { author format.names }
  if$
}


% Een editor heet in het Nedelands redacteur, maar het is gebruikelijk
% dit aan te geven met ``redactie''. (230492).

FUNCTION {format.editors}
{ editor empty$
    { "" }
    {  editor format.names
       ", redactie" *
    }
  if$
}

% Sommige boeken hebben behalve een auteur ook een redacteur; m.n.
% wanneer de tekst van een ouder werk opnieuw wordt uitgegeven. Voor
% dit soort gevallen is format.editortoo:
%
FUNCTION {format.editorstoo}
{ editor empty$
    { "" }
    {  " bezorgd door " editor format.names *
    }
  if$
}



FUNCTION {format.title}
{ title empty$
    { "" }

    { title }

  if$
}

FUNCTION {n.dashify}
{ 't :=
  ""
    { t empty$ not }
    { t #1 #1 substring$ "-" =
    { t #1 #2 substring$ "--" = not
        { "--" *
          t #2 global.max$ substring$ 't :=
        }
        {   { t #1 #1 substring$ "-" = }
         { "-" *
           t #2 global.max$ substring$ 't :=
         }
          while$
        }
      if$
    }
    { t #1 #1 substring$ *
      t #2 global.max$ substring$ 't :=
    }
      if$
    }
  while$
}

FUNCTION {format.date}
{ year empty$
    { month empty$
    { "" }
    { "there's a month but no year in " cite$ * warning$
      month
    }
      if$
    }
    { month empty$
    { year.string }       % (WS 16 03 92) year.string ipv year extra.label *
    { month " " * year.string * }
      if$
    }
  if$
}

FUNCTION {format.btitle}
{ title emphasize
}

FUNCTION {tie.or.space.connect}
{ duplicate$ text.length$ #3 <
    { "~" }
    { " " }
  if$
  swap$ * *
}

FUNCTION {either.or.check}
{ empty$
    'pop$
    { "can't use both " swap$ * " fields in " * cite$ * warning$ }
  if$
}

FUNCTION {format.bvolume}                            % in het Nederlands (WS)
{ volume empty$
    { "" }
    { series empty$
      { " deel"  }                                  % zonder komma (WS;220492)
      { " "  series emphasize * ", deel" * }
      if$
      volume tie.or.space.connect
    }
  if$
}

FUNCTION {format.number.series}                      % in het Nederlands (WS)
{ volume empty$
    { number empty$
        { series field.or.null }
        { series empty$
            { "there's a number but no series in " cite$ * warning$ }
            { series number tie.or.space.connect }
          if$
        }
      if$
    }
    { "" }
  if$
}

FUNCTION {format.edition}                             % in het Nederlands (WS)
{ edition empty$
    { "" }
    { edition "1" =
        { "Eerste" }
        { edition "2" =
            { "Tweede" }
            { edition "3" =
                { "Derde" }
                { edition "$^{\rm e}$ " * }
                if$
            }
            if$
        }
        if$
        output.state mid.sentence =
            { "l" change.case$ " druk" * }
            { "t" change.case$ " druk" * }
            if$
    }
    if$
}

INTEGERS { multiresult }

FUNCTION {multi.page.check}
{ 't :=
  #0 'multiresult :=
    { multiresult not
      t empty$ not
      and
    }
    { t #1 #1 substring$
      duplicate$ "-" =
      swap$ duplicate$ "," =
      swap$ "+" =
      or or
    { #1 'multiresult := }
    { t #2 global.max$ substring$ 't := }
      if$
    }
  while$
  multiresult
}

FUNCTION {format.pages}
{ pages empty$
    { "" }
    { pages multi.page.check
    { "p." pages n.dashify tie.or.space.connect }
    { "p." pages tie.or.space.connect }
      if$
    }
  if$
}


FUNCTION {format.vol.date.pages}         % (14-12-1992) was: format.vol.pages
{   volume empty$
       { "empty volume in " cite$ * warning$ " " }
       {  volume  }
    if$
    number empty$
       'skip$
      { "-" * number * }
    if$
    year empty$
       { "empty year in " cite$ * warning$ " " }
%%       { " (" * format.date * ")" * }           % (15-12-1992) jaartal zonder
       { " (" * year * ")" * }                    %   volgletter
    if$
    pages empty$
       'skip$
      { duplicate$ empty$
        { pop$ format.pages }
        { ", " * pages n.dashify * }
      if$
         }
   if$
}

FUNCTION {format.vol.pages}
{   volume empty$
       { "empty volume in " cite$ * warning$ " " }
       {  volume  }
    if$
    number empty$
       'skip$
      { "-" * number * }
    if$
    pages empty$
       'skip$
      { duplicate$ empty$
        { pop$ format.pages }
        { ", " * pages n.dashify * }
      if$
         }
   if$
}




FUNCTION {format.chapter.pages}                       % in het Nederlands (WS)
{ chapter empty$
    'format.pages
    { type empty$
        { output.state mid.sentence =
          { "hoofdstuk" }
          { "Hoofdstuk" }
          if$
         }
        { type "l" change.case$ }
      if$
      chapter tie.or.space.connect
      pages empty$
        'skip$
        { ", " * format.pages * }
      if$
    }
  if$
}

FUNCTION {format.in.ed.booktitle}                     % in het Nederlands (WS)
{ booktitle empty$                                    %
    { "" }
    { editor empty$
      { output.state mid.sentence =
        { "in " booktitle emphasize * }
        { "In " booktitle emphasize * }
        if$ }
      { output.state mid.sentence =
        { "in " booktitle emphasize * ", " * format.editors * }
        { "In " booktitle emphasize * ", " * format.editors * }
        if$ }
      if$
    }
  if$
}

FUNCTION {empty.misc.check}
{ author empty$ title empty$ howpublished empty$
  month empty$ year empty$ note empty$
  and and and and and

  key empty$ not and

    { "all relevant fields are empty in " cite$ * warning$ }
    'skip$
  if$
}

FUNCTION {format.thesis.type}
{ type empty$
    'skip$
    { pop$
      type "t" change.case$
    }
  if$
}

FUNCTION {format.preprint.number}
{ type empty$
    { "Preprint" }
    'type
  if$
  number empty$
    { "t" change.case$ }
    { number tie.or.space.connect }
  if$
}

FUNCTION {format.tr.number}
{ type empty$
    { "Technical Report" }
    'type
  if$
  number empty$
    { "t" change.case$ }
    { number tie.or.space.connect }
  if$
}


FUNCTION {format.article.crossref}
{ key empty$
    { journal empty$
    { "need key or journal for " cite$ * " to crossref " * crossref *
      warning$
      ""
    }
    { "In {\em " journal * "\/}" * }
      if$
    }
    { "In " key * }
  if$
  " \cite{" * crossref * "}" *
}

FUNCTION {format.crossref.editor}
{ editor #1 "{vv~}{ll}" format.name$ One.cap
  editor num.names$ duplicate$
  #2 >
    { pop$ "{\em ~et~al.}" * }
    { #2 <
    'skip$
    { editor #2 "{ff }{vv }{ll}{ jj}" format.name$ "others" =
        { " {\em ~et~al.}" * }
        { " en " * editor #2 "{vv~}{ll}" format.name$ One.cap * }
      if$
    }
      if$
    }
  if$
}


% v2.5 (1-6-93) crossreferencing changed: now uses \citeasnoun in case
%      there is an editor (which is supposed to be the author/editor
%      of the crossreferenced entry)
FUNCTION {format.book.crossref}
{ volume empty$
    { "empty volume in " cite$ * "'s crossref of " * crossref * warning$
      "In "
    }
    { "Volume" volume tie.or.space.connect
      " of " *
    }
  if$
  editor empty$
  editor field.or.null author field.or.null =
  or
    { key empty$
    { series empty$
        { "need editor, key, or series for " cite$ * " to crossref " *
          crossref * warning$
          "" *
        }
        { "{\em " * series * "\/}" * }
      if$
    }
    { key * }
      if$
     " \cite{" * crossref * "}" *
    }
    { " \citeasnoun{" * crossref * "}" * }
  if$
}

FUNCTION {institution.or.organization.output}
{institution empty$
 {organization empty$
  { "Both organization and institution are missing in " cite$ * warning$ }
  { organization output }
  if$
 }
 {institution output}
if$
}

% v2.5 (1-6-93) crossreferencing changed: uses \citeasnoun when possible
FUNCTION {format.incoll.inproc.crossref}
{ editor empty$
  editor field.or.null author field.or.null =
  or
    { key empty$
    { booktitle empty$
        { "need editor, key, or booktitle for " cite$ * " to crossref " *
          crossref * warning$
          ""
        }
        { "In {\em " booktitle * "\/}" * }
      if$
    }
    { "In " key * }
      if$
    " \cite{" * crossref * "}" *
    }
    { "In \citeasnoun{" crossref * "}" * }
  if$

}

FUNCTION {article}
{ output.bibitem
  format.authors "author" output.check
  format.date    "year"   output.check
  new.block
  format.title "title" output.check
  new.block
  crossref missing$
    { journal emphasize "journal" output.check
      format.vol.date.pages output        % (14-12-1992) was: format.vol.pages
    }
    { format.article.crossref output.nonnull
      format.pages output
    }
  if$
  new.block
  note output
  fin.entry
}

FUNCTION {book}
{ output.bibitem
  author empty$
    { format.editors "author and editor" output.check }
    { format.authors output.nonnull
%      crossref missing$
%    { "author and editor" editor either.or.check }
%      'skip$
%     if$
    }
  if$
  format.date "year" output.check
  new.block
  format.btitle "title" output.check
  author empty$
  { skip$ }
  { editor empty$
    'skip$
     { format.editorstoo "editor" output.check }
     if$
   }
  if$
  crossref missing$
    { format.bvolume output
      new.block
      format.number.series output
      new.sentence
      address output
      publisher "publisher" output.check
    }
    { new.block
      format.book.crossref output.nonnull
    }
  if$
  format.edition output
  new.block
  note output
  fin.entry
}

FUNCTION {booklet}
{ output.bibitem
  format.authors output
  format.date output                     % no check on year (WS 26-03-92)
  new.block
  format.title "title" output.check
  howpublished address new.block.checkb
  howpublished output
  address output
  new.block
  note output
  fin.entry
}

FUNCTION {inbook}                            % produceert zowel hoofdstuk-
{ output.bibitem                             % als boektitel  (WS)
  author empty$                              % zie ook format.in.ed.booktitle
    { format.editors "author and editor" output.check }
    { format.authors output.nonnull
      crossref missing$
        { "author and editor" editor either.or.check }
        'skip$
      if$
    }
  if$
  format.date "year" output.check
  new.block
  format.btitle "title" output.check
  crossref missing$
    { format.bvolume output
      format.chapter.pages "chapter and pages" output.check
      format.in.ed.booktitle output
      new.block
      format.number.series output
      new.sentence
      publisher "publisher" output.check
      address output
    }
    { format.chapter.pages "chapter and pages" output.check
      new.block
      format.book.crossref output.nonnull
    }
  if$
  format.edition output
  new.block
  note output
  fin.entry
}

FUNCTION {incollection}
{ output.bibitem
  format.authors "author" output.check
  format.date "year" output.check
  new.block
  format.title "title" output.check
  new.block
  crossref missing$
    { format.in.ed.booktitle "booktitle" output.check
      format.bvolume output
      format.number.series output
      format.chapter.pages output
      new.sentence
      publisher "publisher" output.check
      address output
      format.edition output
    }
    { format.incoll.inproc.crossref output.nonnull
      format.chapter.pages output
    }
  if$
  new.block
  note output
  fin.entry
}

FUNCTION {inproceedings}
{ output.bibitem
  format.authors "author" output.check
  format.date "year" output.check
  new.block
  format.title "title" output.check
  new.block
  crossref missing$
    { format.in.ed.booktitle "booktitle" output.check
      format.bvolume output
      format.number.series output
      format.pages output
      address empty$
    { organization publisher new.sentence.checkb
      organization output
      publisher output
    }
    { address output.nonnull
      new.sentence
      organization output
      publisher output
    }
      if$
    }
    { format.incoll.inproc.crossref output.nonnull
      format.pages output
    }
  if$
  new.block
  note output
  fin.entry
}

FUNCTION {conference} { inproceedings }

FUNCTION {manual}
{ output.bibitem
  author empty$
    { organization empty$
    'skip$
    { organization output.nonnull
      address output
    }
      if$
    }
    { format.authors output.nonnull }
  if$
  format.date output                     % no check on year (WS 26-03-92)
  new.block
  format.btitle "title" output.check
  author empty$
    { organization empty$
    { address new.block.checka
      address output
    }
    'skip$
      if$
    }
    { organization address new.block.checkb
      organization output
      address output
    }
  if$
  format.edition output
  new.block
  note output
  fin.entry
}

FUNCTION {mastersthesis}                % doctoraalscriptie (WS)
{ output.bibitem
  format.authors "author" output.check
  format.date "year" output.check
  new.block
  format.btitle "title" output.check
  new.block
  "Doctoraalscriptie" format.thesis.type output.nonnull
  school "school" output.check
  address output
  number empty$
         { skip$ }
         { " (Nr. " number * ")" * output }
         if$
  new.block
  note output
  fin.entry
}


FUNCTION {phdthesis}                                     % proefschrift (WS)
{ output.bibitem
  format.authors "author" output.check
  format.date "year" output.check
  new.block
  format.btitle "title" output.check
  new.block
  "Dissertatie" format.thesis.type output.nonnull
  school "school" output.check
  address output
  new.block
  note output
  fin.entry
}

FUNCTION {preprint}
{ output.bibitem
  format.authors "author" output.check
  format.date "year" output.check
  new.block
  format.title "title" output.check
  new.block
  format.preprint.number output.nonnull
  institution.or.organization.output
  publisher output
  address output
  new.block
  note output
  fin.entry
}

FUNCTION {proceedings}
{ output.bibitem
  editor empty$
    { organization output }
    { format.editors output.nonnull }
  if$
  new.block
  format.btitle "title" output.check
  format.bvolume output
  format.number.series output
  address empty$
    { editor empty$
    { publisher new.sentence.checka }
    { organization publisher new.sentence.checkb
      organization output
    }
      if$
      publisher output
      format.date "year" output.check
    }
    { address output.nonnull
      format.date "year" output.check
      new.sentence
      editor empty$
    'skip$
    { organization output }
      if$
      publisher output
    }
  if$
  new.block
  note output
  fin.entry
}

FUNCTION {techreport}
{ output.bibitem
  format.authors "author" output.check
  format.date "year" output.check
  new.block
  format.title "title" output.check
  new.block
  format.tr.number output.nonnull
  institution "institution" output.check
  address output
  new.block
  note output
  fin.entry
}

FUNCTION {unpublished}
{ output.bibitem
  format.authors "author" output.check
  format.date output                     % no check on year (WS 26-03-92)
  new.block
  format.title "title" output.check
  new.block
  note "note" output.check
  fin.entry
}

FUNCTION {misc}
{ output.bibitem
  format.authors output
  format.date output                     % no check on year (WS 26-03-92)
  title howpublished new.block.checkb
  format.title output
  howpublished new.block.checka
  howpublished output
  new.block
  note output
  fin.entry
  empty.misc.check
}

FUNCTION {default.type} { misc }

%
MACRO {tbp} {"verschijnt"}

% De namen van de maanden in het Nederlands
%
MACRO {jan} {"januari"}
MACRO {feb} {"februari"}
MACRO {mar} {"maart"}
MACRO {apr} {"april"}
MACRO {may} {"mei"}
MACRO {jun} {"juni"}
MACRO {jul} {"juli"}
MACRO {aug} {"augustus"}
MACRO {sep} {"september"}
MACRO {oct} {"oktober"}
MACRO {nov} {"november"}
MACRO {dec} {"december"}

% De Nederlanse universiteiten
%
MACRO {KUN} {"Katholieke Universiteit Nijmegen"}
MACRO {KUB} {"Katholieke Universiteit Brabant"}
MACRO {LUW} {"Landbouwuniversiteit Wageningen"}
MACRO {RL}  {"Rijksuniversiteit Limburg"}
MACRO {RUG} {"Rijksuniversiteit te Groningen"}
MACRO {RUL} {"Rijksuniversiteit te Leiden"}
MACRO {RUU} {"Rijksuniversiteit te Utrecht"}
MACRO {TUD} {"Technische Universiteit Delft"}
MACRO {TUE} {"Technische Universiteit Eindhoven"}
MACRO {TUT} {"Universiteit Twente"}
MACRO {EUR} {"Erasmusuniversiteit Rotterdam"}
MACRO {UvA} {"Universiteit van Amsterdam"}
MACRO {VU}  {"Vrije Universiteit"}



% Een aantal natuurkundetijdschriften
%
MACRO {AcP}    {"Acta Physica"}
MACRO {AcPA}   {"Acta Physica Austriaca"}
MACRO {AcPP}   {"Acta Physica Polonica"}
MACRO {AdP}    {"Advances in Physics"}
MACRO {AdNP}   {"Advances in Nuclear Physics"}
MACRO {AmJP}   {"American Journal of Physics"}
MACRO {AnPDu}  {"Annalen der Physik (Leipzig)"}
MACRO {AnPFr}  {"Annales de Physique (Paris)"}
MACRO {AnPNY}  {"Annals of Physics (NY)"}
MACRO {ARevNS} {"Annual Review of Nuclear Science"}
MACRO {ADNDT}  {"Atomic Data and Nuclear Data Tables"}
MACRO {AusJP}  {"Australian Journal of Physics"}
MACRO {CanJP}  {"Canadian Journal Physics"}
MACRO {CPC}    {"Computer Physics Communications"}
MACRO {EJP}    {"European Journal of Physics"}
MACRO {EPL}    {"Europhysics Letters"}
MACRO {FBS}    {"Few Body Systems"}
MACRO {FBSSup} {"Few Body Systems Supplement"}
MACRO {FortP}  {"Fortschritte der Physik"}
MACRO {HePA}   {"Helvetica Physica Acta"}
MACRO {IEEE}   {"IEEE Transactions"}
MACRO {IJMP}   {"International Journal of Modern Physics"}
MACRO {JETP}   {"JETP"}
MACRO {JETPL}  {"JETP Letters"}
MACRO {JaFi}   {"{\cyr {\Ja}derna\ja\ Fizika}"}
MACRO {JMP}    {"Journal of Mathematical Physics"}
MACRO {JPFr}   {"Journal de Physique (Paris)"}
MACRO {JP}     {"Journal of Physics"}
MACRO {JPSJ}   {"Journal of the Physical Society of Japan"}
MACRO {JPSJSup}{"Journal of the Physical Society of Japan Supplement"}
MACRO {MPL}    {"Modern Physics Letters"}
MACRO {NCim}   {"Il Nuovo Cimento"}
MACRO {NDS}    {"Nuclear Data Sheets"}
MACRO {NP}     {"Nuclear Physics"}
MACRO {NPSup}  {"Nuclear Physics Supplements"}
MACRO {NTvN}   {"Nederlands Tijdschrift voor Natuurkunde"}
MACRO {Phy}    {"Physica"}
MACRO {PL}     {"Physics Letters"}
MACRO {PRSLon} {"Proceedings of the Royal Society of London"}
MACRO {PR}     {"Physical Review"}
MACRO {PRL}    {"Physical Review Letters"}
MACRO {PRep}   {"Physics Reports"}
MACRO {PScr}   {"Physica Scripta"}
MACRO {PToday} {"Physics Today"}
MACRO {PTP}    {"Progress of Theoretical Physics"}
MACRO {RMP}    {"Reviews of Modern Physics"}
MACRO {RPP}    {"Reports of Progress in Physics"}
MACRO {ScAm}   {"Scientific American"}
MACRO {SSin}   {"Scienta Sinica"}
MACRO {SovJNP} {"Soviet Journal of Nuclear Physics"}
MACRO {SovJPN} {"Soviet Journal of Particles and Nuclei"}
MACRO {SovPDo} {"Soviet Physics Doklady"}
MACRO {SovPUs} {"Soviet Physics Uspekhi"}
MACRO {SPAW}   {"Sitzungsberichte der Preussische Akademie der Wissenschaften"}
MACRO {STS}    {"Bulletin of Science, Technology and Social Affairs"}
MACRO {ZfN}    {"Zeitschrift f{\H{u}}r Naturforschung"}
MACRO {ZfP}    {"Zeitschrift f{\H{u}}r Physik"}



READ

EXECUTE {hello}

FUNCTION {sortify}
{ purify$
  "l" change.case$
}

INTEGERS { numberlen numberzero}

FUNCTION {numsortify}
{ purify$
  "l" change.case$
  's :=
  #1 'numberlen :=
  { s numberlen #1 substring$ "1" =
    s numberlen #1 substring$ "2" =
    s numberlen #1 substring$ "3" =
    s numberlen #1 substring$ "4" =
    s numberlen #1 substring$ "5" =
    s numberlen #1 substring$ "6" =
    s numberlen #1 substring$ "7" =
    s numberlen #1 substring$ "8" =
    s numberlen #1 substring$ "9" =
    s numberlen #1 substring$ "0" =
    or or or or or or or or or    }
  { numberlen #1 + 'numberlen :=  }
  while$
  #6 numberlen -  'numberzero :=
  "000000" #1 numberzero substring$
  s *
}
INTEGERS { len }

FUNCTION {chop.word}
{ 's :=
  'len :=
  s #1 len substring$ =
    { s len #1 + global.max$ substring$ }
    's
  if$
}

INTEGERS { et.al.char.used }

FUNCTION {initialize.et.al.char.used}
{ #0 'et.al.char.used :=
}

EXECUTE {initialize.et.al.char.used}


% this function is provided twice (v2.3 22-10-92): once for the full label
% once for the abbreviated label
% the abbreviated version is the version from v2.1
%
FUNCTION {format.lab.names.abbr}
{ 's :=
  s num.names$ 'numnames :=

  numnames #1 =                               % maak het citatielabel dat
    { s #1 "{vv~}{ll}" format.name$ One.cap}  % wordt afgedrukt
    { numnames #2 =                           %  b.v.  "van Dale"     (WS)
        {s #1 "{vv~}{ll} " format.name$ One.cap
         s #2 "{ll}" format.name$ "others" =
                { "{\em~et~al.}" * }
                { " en " * s #2 "{vv~}{ll}" format.name$ One.cap * }
         if$
        }
        { s #1 "{vv~}{ll}" format.name$ One.cap  "{\em~et~al.}" *}
      if$
    }
  if$

}

FUNCTION {format.lab.names.full}
{ 's :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }                                    % maak het citatielabel dat
    { s nameptr "{vv~}{ll}" format.name$ One.cap  't :=   % wordt afgedrukt
      nameptr > #1                                        %  b.v.  "van Dale"     (WS)
      { namesleft #1 >
        { ", " * t * }
        { s "others" =
          { "{\em~et~al.}"  * }
          { " en " * t * }
          if$
        }
        if$
       }
      't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
    while$
    t
}


FUNCTION {author.key.label}
{ author empty$
    { key empty$
    { cite$ #1 #3 substring$ }
    { key }
      if$
    }
    { author format.lab.names.abbr }
  if$
}


%% (26-120-92): we proberen eerst de editor, dan de auteur
FUNCTION {author.editor.key.label}
{ editor empty$
    { author empty$
    { key empty$

        { cite$ #1 #3 substring$ }

        { key }
      if$
    }
    { author format.lab.names.abbr }
      if$
    }
    { editor format.lab.names.abbr }
  if$
}

FUNCTION {author.key.organization.label}
{ author empty$
    { key empty$
    { organization empty$

        { cite$ #1 #3 substring$ }

        { "The " #4 organization chop.word #3 text.prefix$ }
      if$
    }
    { key }
      if$
    }
    { author format.lab.names.abbr }
  if$
}

FUNCTION {editor.key.organization.label}
{ editor empty$
    { key empty$
    { organization empty$

        { cite$ #1 #3 substring$ }

        { "The " #4 organization chop.word #3 text.prefix$ }
      if$
    }
    { key }
      if$
    }
    { editor format.lab.names.abbr }
  if$
}

FUNCTION {calc.label}
{ type$ "book" =
  type$ "inbook" =
  or
    'author.editor.key.label
    { type$ "proceedings" =
    'editor.key.organization.label
    { type$ "manual" =
        'author.key.organization.label
        'author.key.label
      if$
    }
      if$
    }
  if$
    duplicate$
    year empty$
    { }
    { year * extra.label * }
    if$
  'sort.label :=
  'label :=                   % maak het af te drukken citeerlabel label
                              % en het sorteerlabel sort.label  (WS 16 03 92)
}

FUNCTION {sort.format.names}
{ 's :=
  #1 'nameptr :=
  ""
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { nameptr #1 >
    { "         " * }
    'skip$
      if$                 % het sorteerlabel begrijpt Nederlandse namen
                          % b.v  "Dale van JH"   (WS)
      s nameptr "{ll{ }}{vv{ }}{  f{ }}{  jj{ }}" format.name$ 't :=
      nameptr numnames = t "others" = and
    { "{\em~et~al}" * }
    { t sortify * }
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

FUNCTION {sort.format.title}
{ 't :=
  "De " #3                                % titels worden gesorteerd
   "Een " #4                              % op het lidwoord na  (WS)
    "A " #2                               % verbeterd (2-11-93)
     "An " #3
      "The " #4 t chop.word
              chop.word
          chop.word
      chop.word
  chop.word
  sortify
  #1 global.max$ substring$
}

FUNCTION {author.sort}
{ author empty$
    { key empty$
    { "to sort, need author or key in " cite$ * warning$
      ""
    }
    { key sortify }
      if$
    }
    { author sort.format.names }
  if$
}


%% (26-10-92: we proberen eerst op editor te sorteren,
%% als dat niet kan op author
FUNCTION {author.editor.sort}
{ editor empty$
    { author empty$
    { key empty$
        { "to sort, need author, editor, or key in " cite$ * warning$
          ""
        }
        { key sortify }
      if$
    }
    { author sort.format.names }
      if$
    }
    { editor sort.format.names }
  if$
}

FUNCTION {author.organization.sort}
{ author empty$
    { organization empty$
    { key empty$
        { "to sort, need author, organization, or key in " cite$ * warning$
          ""
        }
        { key sortify }
      if$
    }
    { "The " #4 organization chop.word sortify }
      if$
    }
    { author sort.format.names }
  if$
}

FUNCTION {editor.organization.sort}
{ editor empty$
    { organization empty$
    { key empty$
        { "to sort, need editor, organization, or key in " cite$ * warning$
          ""
        }
        { key sortify }
      if$
    }
    { "The " #4 organization chop.word sortify }
      if$
    }
    { editor sort.format.names }
  if$
}

FUNCTION {presort}
{ calc.label                           % maak het label dat wordt afgedrukt
  " "                                  %
  type$ "book" =                       % maak nu het sorteerlabel
  type$ "inbook" =                     % (WS)
  or
    'author.editor.sort
    { type$ "proceedings" =
        'editor.organization.sort
        { type$ "manual" =
            'author.organization.sort
            'author.sort
          if$
        }
      if$
    }
  if$
  *
  "                                                                     "  *
                    % this fills up the author-string with tabs for proper
                    % alphabetization: `Dale and Dale' should come after `Dale'
  year field.or.null numsortify            % year.string bestaat hier nog niet
  *
  type$ "article" =
        { " " *
          journal field.or.null sortify *
          volume  field.or.null numsortify *
          pages   field.or.null numsortify * }
        { skip$    }
        if$
  "    "
  *
  title field.or.null
  sort.format.title
  *
  #1 entry.max$ substring$
  'sort.key$ :=
}

ITERATE {presort}

SORT

STRINGS { longest.label last.sort.label next.extra }

INTEGERS { longest.label.width last.extra.num }

FUNCTION {initialize.longest.label}
{ "" 'longest.label :=
  #0 int.to.chr$ 'last.sort.label :=
  "" 'next.extra :=
  #0 'longest.label.width :=
  #0 'last.extra.num :=
}

FUNCTION {forward.pass}           % (WS 16 03 92) sort.label instead of label
{ last.sort.label sort.label =
    { last.extra.num #1 + 'last.extra.num :=
      last.extra.num int.to.chr$ 'extra.label :=
    }
    { "a" chr.to.int$ 'last.extra.num :=
      "" 'extra.label :=
      sort.label 'last.sort.label :=
    }
  if$
}


FUNCTION {reverse.pass}         % (WS 16 03 92) year.string used
{ next.extra "b" =
    { "a" 'extra.label := }
    'skip$
  if$
  year empty$
    { "n.d." extra.label * 'year.string := }
    { year   extra.label * 'year.string := }
  if$
  extra.label 'next.extra :=
}


EXECUTE {initialize.longest.label}

ITERATE {forward.pass}

REVERSE {reverse.pass}

FUNCTION {begin.bib}

{ et.al.char.used
    { "\newcommand{\etalchar}[1]{$^{#1}$}" write$ newline$ }
    'skip$
  if$
  preamble$ empty$

    'skip$
    { "\harvardpreambledefs{%" write$ newline$
      preamble$ write$ "}" write$ newline$
      "\harvardpreambletext{%" write$ newline$
      preamble$ write$ "}" write$ newline$ }
  if$

  "\begin{thebibliography}{}" write$ newline$

}

EXECUTE {begin.bib}

EXECUTE {init.state.consts}

ITERATE {call.type$}

FUNCTION {end.bib}
{ newline$
  "\end{thebibliography}" write$ newline$
}

EXECUTE {end.bib}


